Model predictive control of wakes for wind farm power tracking

In this paper, a model predictive control scheme for wind farms is presented. Our approach considers wake dynamics including their influence on local wind conditions and allows to track a given power reference. In detail, a Gaussian wake model is used in combination with observation points that carry wind condition information. This allows to estimate the rotor effective wind speeds at downstream turbines based on which we deduce their power output. Through different approximation methods, the associated finite horizon nonlinear optimization problem is reformulated in a mixed-integer quadratically-constrained quadratic program fashion. By solving the reformulated problem online, optimal yaw angles and axial induction factors are found. Closed-loop simulations indicate good power tracking capabilities over a wide range of power setpoints while distributing wind turbine infeed evenly among all units. Additionally, the simulation results underline real time capabilities of our approach.

==> figures/csvFiles/caseStudy.csv <==
t,P,Pr,P1,P2,P3,gamma1,gamma2,gamma3,a1,a2,a3,tSolve
0,4.05180913766513,4.02,1.37521356808934,1.3752135680894,1.30138200148639,29.9999999563689,-29.999999956367,3.24999817795766,0.0898935578652489,0.0898935578652493,0.0600000000775,1.06711904166667
0.216666666666667,4.05178144756852,4.02,1.37521358481908,1.37521358482443,1.30135427792501,29.9999996957093,-29.9999996955797,5.0661444731259,0.0898935586395574,0.0898935586397002,0.0603165207119991,1.082672875
0.433333333333333,4.05184053163662,4.02,1.37521358481758,1.37521358482475,1.30141336199428,29.9999996957293,-29.9999996955708,6.5132826106434,0.0898935586394807,0.0898935586397068,0.0606753497071256,1.050865375
0.65,4.05191880479018,4.02,1.37521358517701,1.37521358517775,1.30149163443542,29.9999996917609,-29.9999996917348,7.91434925391374,0.0898935586598001,0.0898935586598008,0.0611126994448927,0.136198
0.866666666666667,4.05200969337285,4.02,1.37521358517707,1.3752135851778,1.30158252301799,29.9999996917597,-29.9999996917335,9.16233019665492,0.0898935586598015,0.0898935586598021,0.061579194002612,0.096562375
1.08333333333333,4.05211193941383,4.02,1.37521358517709,1.37521358517783,1.30168476905892,29.9999996917589,-29.9999996917328,10.2863627087572,0.0898935586598022,0.0898935586598028,0.0620635807312451,0.0993562916666667
1.3,4.05222362180342,4.02,1.3752135851771,1.37521358517783,1.3017964514485,29.9999996917586,-29.9999996917325,11.3008917239758,0.0898935586598016,0.0898935586598022,0.0625549105957662,0.103990833333333
1.51666666666667,3.84055542422867,4.02,1.37521358517705,1.37521358517778,1.09012825387385,29.9999996917596,-29.9999996917335,12.3736779274348,0.0898935586597997,0.0898935586598003,0.0616503068345713,0.103236583333333
1.73333333333333,3.96575592379929,4.02,1.37521358517711,1.37521358517784,1.21532875344434,29.9999996917586,-29.9999996917325,13.4208096452441,0.0898935586598027,0.0898935586598033,0.0622549770352974,0.112666333333333
1.95,3.96593437035455,4.02,1.37521358517713,1.37521358517786,1.21550719999956,29.9999996917581,-29.999999691732,14.6542566153767,0.0898935586598031,0.0898935586598037,0.063044091254043,0.108110875
2.16666666666667,3.96600654309275,4.02,1.37521358517714,1.37521358517787,1.21557937273774,29.9999996917578,-29.9999996917317,15.5441561509565,0.0898935586598035,0.0898935586598041,0.0636674901512589,0.101848791666667
2.38333333333333,3.96617003255593,4.02,1.37521358517715,1.37521358517788,1.2157428622009,29.9999996917577,-29.9999996917315,16.3590207700713,0.0898935586598037,0.0898935586598042,0.0642799355327563,0.104951875
2.6,3.96642271496295,4.02,1.37521358517715,1.37521358517789,1.21599554460791,29.9999996917575,-29.9999996917314,17.4389145512929,0.0898935586598038,0.0898935586598045,0.0651557502703176,0.102106541666667
2.81666666666667,3.9683495898561,4.02,1.37521358517716,1.37521358517789,1.21792241950105,29.9999996917574,-29.9999996917312,18.0744487944575,0.089893558659804,0.0898935586598045,0.0657069042371014,0.107656875
3.03333333333333,3.96853846278191,4.02,1.37521358517716,1.37521358517789,1.21811129242686,29.9999996917573,-29.9999996917312,18.7143426496692,0.089893558659804,0.0898935586598046,0.0662897404778813,0.0998704583333333
3.25,3.97309922208656,4.02,1.37521358517717,1.3752135851779,1.2226720517315,29.9999996917572,-29.9999996917311,19.4201031412827,0.0898935586598041,0.0898935586598047,0.0669662675511985,0.102784458333333
3.46666666666667,3.97330540511981,4.02,1.37521358517717,1.3752135851779,1.22287823476474,29.9999996917572,-29.999999691731,19.9938316796972,0.0898935586598042,0.0898935586598048,0.0675432629822463,0.107720458333333
3.68333333333333,3.97312851530717,4.02,1.37521358517717,1.3752135851779,1.2227013449521,29.9999996917571,-29.999999691731,20.6368415752292,0.0898935586598043,0.0898935586598049,0.0682198695032004,0.1057265
3.9,3.97333634536169,4.02,1.37521358517717,1.3752135851779,1.22290917500662,29.9999996917571,-29.9999996917309,21.126853264457,0.0898935586598043,0.0898935586598048,0.0687574826495037,0.111347
4.11666666666667,3.97356482396618,4.02,1.37521358517717,1.3752135851779,1.22313765361111,29.999999691757,-29.9999996917309,21.6299454066545,0.0898935586598043,0.0898935586598049,0.0693299357320432,0.104165583333333
4.33333333333333,3.97380043483437,4.02,1.37521358517717,1.37521358517791,1.22337326447929,29.999999691757,-29.9999996917309,22.1151173816339,0.0898935586598043,0.0898935586598049,0.0699022958847119,0.102037166666667
4.55,3.97403687387795,4.02,1.37521358517718,1.37521358517791,1.22360970352287,29.999999691757,-29.9999996917308,22.5722764699044,0.0898935586598044,0.089893558659805,0.0704604341002056,0.105541666666667
4.76666666666667,3.97428210593665,4.02,1.37521358517718,1.37521358517791,1.22385493558157,29.9999996917569,-29.9999996917308,23.0189946605551,0.0898935586598044,0.089893558659805,0.0710240273530016,0.1086425
4.98333333333333,3.97453321871232,4.02,1.37521358517718,1.37521358517791,1.22410604835723,29.9999996917569,-29.9999996917308,23.4509815769203,0.0898935586598044,0.089893558659805,0.0715866769962995,0.105392333333333
5.2,3.9748377117441,4.02,1.37521358517718,1.37521358517791,1.22441054138901,29.9999996917569,-29.9999996917308,23.9445053280739,0.0898935586598044,0.089893558659805,0.0722513942319048,0.119441125
5.41666666666667,3.97754256229856,4.02,1.37521358517718,1.37521358517791,1.22711539194347,29.9999996917569,-29.9999996917307,24.3233521993358,0.0898935586598045,0.0898935586598051,0.072778012110122,0.122452
5.63333333333333,3.9777855053616,4.02,1.37521358517718,1.37521358517791,1.22735833500651,29.9999996917569,-29.9999996917307,24.6783847350417,0.0898935586598045,0.0898935586598051,0.0732848086830595,0.0968859166666667
5.85,3.97802408884158,4.02,1.37521358517718,1.37521358517791,1.22759691848649,29.9999996917568,-29.9999996917307,25.0123949492526,0.0898935586598045,0.089893558659805,0.0737736394511401,0.106032666666667
6.06666666666667,4.96992452273844,5.025,1.66831163057157,1.66831163762368,1.63330125454319,29.8279211386156,-29.827925338814,25.1444986921725,0.114905133899173,0.114905147601861,0.105458693138177,0.718188583333333
6.28333333333333,4.97003941035527,5.025,1.66831178291783,1.66831178156986,1.63341584586758,29.8280118587423,-29.8280110117236,25.2598903307563,0.114905429867256,0.114905427110831,0.105730427555701,1.031443
6.5,4.97015261464452,5.025,1.66831174292587,1.66831174718273,1.63352912453592,29.8279880302353,-29.827990566422,25.3723751677966,0.114905352130373,0.114905360404319,0.105997684522249,0.726899125
6.71666666666667,4.97026292072184,5.025,1.66831178951688,1.66831177885687,1.63363935234809,29.8280157781246,-29.8280094018281,25.4803627836084,0.114905442655618,0.114905421857758,0.106256477487203,0.976361916666667
6.93333333333333,4.97103629865068,5.025,1.66831172962161,1.66831172619454,1.63441284283453,29.8279800885674,-29.827978070375,25.5791140538866,0.114905326224194,0.114905319636448,0.106495058220579,0.982864833333333
7.15,4.97114938970689,5.025,1.66831173968149,1.66831174524717,1.63452590477824,29.8279860796343,-29.8279894019491,25.6870752492521,0.114905345769572,0.114905356607156,0.10675801149823,0.969124041666667
7.36666666666667,4.9712421064609,5.025,1.66831172889597,1.66831173944604,1.63461863811889,29.8279796650377,-29.8279859334197,25.7745794358698,0.114905324841116,0.114905345293495,0.106972779516694,1.07411658333333
7.58333333333333,4.96564997831861,5.025,1.66454576762693,1.6779986996033,1.62310551108838,28.761790627843,-26.578101219285,22.5245794358698,0.111390263870274,0.106779304149624,0.0996962974972226,1.03252570833333
7.8,4.95527942477453,5.025,1.63255131657808,1.72267171108883,1.60005639710762,25.9298714775276,-24.4345915605269,19.2745794358698,0.101539443761621,0.105467075401893,0.092882597440401,1.012839
8.01666666666667,4.95533186761708,5.025,1.63255218364704,1.72267172715081,1.60010795681923,25.9298573042616,-24.4345912828414,19.3894162246887,0.101539481881183,0.105467076080884,0.0930508133999234,0.138186041666667
8.23333333333333,4.9553761922239,5.025,1.63255218340862,1.72267172714496,1.60015228167032,25.9298573081572,-24.4345912829401,19.4844224625752,0.101539481870698,0.105467076080632,0.0931912014438323,0.145624333333333
8.45,4.95544564921502,5.025,1.63255218341887,1.72267172713954,1.6002217386566,25.9298573079898,-24.4345912830314,19.6306426929409,0.101539481871149,0.105467076080398,0.0934093100723973,0.188507958333333
8.66666666666667,4.95541003240928,5.025,1.63255218342598,1.72267172712609,1.60018612185721,25.9298573078736,-24.4345912832582,19.5560226773621,0.101539481871462,0.105467076079817,0.0932976934201445,0.128737833333333
8.88333333333333,4.95537947680262,5.025,1.63255218308629,1.72267172712324,1.60015556659309,25.9298573134242,-24.4345912833063,19.4913495863238,0.101539481856523,0.105467076079694,0.0932014790871149,0.138376291666667
9.1,4.94188690254987,5.025,1.63255218339621,1.72267172714588,1.58666299200779,25.9298573083602,-24.4345912829245,19.4613548280976,0.101539481870152,0.105467076080672,0.0931669305962052,0.13552275
9.31666666666667,4.93210325271292,5.025,1.63255218340294,1.7226717271442,1.57687934216578,25.9298573082501,-24.4345912829529,19.557855530927,0.101539481870449,0.105467076080599,0.0933244684845604,0.131239708333333
9.53333333333333,4.9322181079904,5.025,1.72267171063742,1.63255219742742,1.57699419992556,24.4345915654129,-25.9298570792407,20.0477845970571,0.105467075376423,0.101539482487545,0.0940604085914671,2.50719845833333
9.75,4.93236959799553,5.025,1.63255220676221,1.72267172718496,1.57714566404836,25.9298569265652,-24.4345912822654,20.0906801803475,0.101539482897742,0.10546707608236,0.0941367890371122,1.023388625
9.96666666666667,4.93225585393688,5.025,1.66328387051577,1.66593337753123,1.60303860588988,25.4252090883797,-25.3814630097166,20.7734698940644,0.102886767763298,0.103002538001912,0.0971896053033676,0.902207083333333
10.1833333333333,4.93233762308525,5.025,1.66258237003142,1.66258237167277,1.60717288138105,25.4367854877353,-25.4367854606519,21.0394712540786,0.102856106489827,0.102856106561571,0.0979518044987958,1.272990375
10.4,4.93281765411788,5.025,1.63255219234135,1.72267172720466,1.57759373457186,25.9298571621985,-24.4345912819332,20.9080045734448,0.101539482263542,0.105467076083211,0.0954498384386765,1.385584125
10.6166666666667,4.93275819041209,5.025,1.63255218732083,1.72267172720893,1.57753427588233,25.9298572442327,-24.4345912818612,20.8045715375618,0.101539482042749,0.105467076083395,0.0952790583416466,1.34571308333333
10.8333333333333,4.93271321420119,5.025,1.63255218733336,1.72267172721014,1.57748929965769,25.929857244028,-24.4345912818407,20.7253762433874,0.101539482043301,0.105467076083448,0.0951492143895903,0.943451875
11.05,4.92642222794138,5.025,1.66257511392763,1.66259300540887,1.60125410860487,25.4369051820152,-25.4366138400845,17.5398324954714,0.102855789241128,0.102856579883752,0.0926633651479911,0.798597083333333
11.2666666666667,4.93134942138951,5.025,1.6325521871125,1.72267172713228,1.57612550714473,25.9298572476368,-24.4345912831539,17.7894654405661,0.101539482033587,0.105467076080084,0.0908590075203288,0.304599916666667
11.4833333333333,4.92800124602101,5.025,1.72582779147657,1.63096101651049,1.57121243803395,24.3813285723442,-25.9558500926755,16.7253567264007,0.105603370475023,0.101469494065421,0.089396198226798,0.905011041666667
11.7,4.9281820744831,5.025,1.66258239060259,1.66258234774904,1.60301733613147,25.4367851483029,-25.4367858554235,17.2022013251279,0.102856107389017,0.102856105515883,0.0921910492112343,0.160202916666667
11.9166666666667,4.92817420845844,5.025,1.63255218706416,1.72267172713806,1.57295029425623,25.9298572484267,-24.4345912830564,17.4580788464054,0.101539482031462,0.105467076080334,0.0904342613504575,0.146977375
12.1333333333333,5.90807235140827,6.03,1.99172416743832,1.99451809974278,1.92183008422717,22.681858456258,-23.2858354809401,17.2284673004215,0.123729503755042,0.125531874828392,0.116929233908192,2.65516870833333
12.35,5.90338065198739,6.03,1.99959448621538,1.96847847705885,1.93530768871316,19.4318718395667,-20.0358368120537,17.5449578270547,0.117139612157606,0.115854731221388,0.118607745948792,1.24445229166667
12.5666666666667,5.90472413200266,6.03,1.99038003488359,1.99043375811268,1.92391033900639,19.612149087825,-19.6111015679162,17.8628242442283,0.116759762123545,0.116761978332744,0.118099882535288,1.388565125
12.7833333333333,5.90305360179026,6.03,1.99043371337622,1.99038857731823,1.92223131109581,19.6111024402241,-19.6119825263162,15.9186493364774,0.116761976487265,0.116760114520236,0.114825094239775,1.35334216666667
13,5.9019010309503,6.03,1.99040690770571,1.99040690797415,1.92108721527044,19.6116251144994,-19.6116251092651,16.5444973705231,0.116760870692777,0.116760870703851,0.115838923417874,0.149585291666667
13.2166666666667,5.90125689357188,6.03,1.99119246831441,1.9907998586586,1.91926456659887,20.2627141950981,-19.6039624381062,13.625161948517,0.118143471984642,0.116777081069276,0.111456698763531,2.15658133333333
13.4333333333333,5.9009345436217,6.03,1.99038000507597,1.99043368088182,1.9201208576639,19.6121496690161,-19.6111030738281,14.0800875945341,0.116759760893906,0.116761975146803,0.112158900950743,0.130891958333333
13.65,5.89228594489189,6.03,1.98837420209669,1.99446573354822,1.90944600924698,19.6512302536826,-19.5323659586338,16.4552865690075,0.116677003676323,0.116928254445601,0.116574271343027,0.77215775
13.8666666666667,5.86690431537142,6.03,1.99040689747199,1.99040690159658,1.88609051630284,19.6116253140448,-19.6116252336239,16.7702728250838,0.11676087027062,0.116760870440773,0.119313323102741,2.05498145833333
14.0833333333333,5.86742454301182,6.03,1.99038002751753,1.99043372933219,1.8866107861621,19.612149231449,-19.6111021291023,17.0553627467326,0.116759761819677,0.116761977145486,0.119891662753973,0.137880791666667
14.3,5.86937408022205,6.03,1.98355915402126,2.01066908391597,1.87514584228482,19.7448128756146,-19.2135421229652,19.2801402030914,0.116478235315679,0.117595435579253,0.122038896533395,1.27324704166667
14.5166666666667,5.85746387612429,6.03,1.99040688971374,1.9904069067032,1.87665007970735,19.6116254653174,-19.6116251340565,21.2770077447867,0.116760869950571,0.11676087065144,0.1266814135792,0.138525916666667
14.7333333333333,5.86055087545904,6.03,1.99038003155666,1.99043374011332,1.87973710378906,19.6121491526939,-19.6111019188827,20.0746760852597,0.116759761986301,0.116761977590231,0.124176367696234,0.12448125
14.95,5.85741156185209,6.03,1.98708760182476,1.99206651347677,1.87825744655056,19.6762679424739,-19.5792456366496,21.2771293754188,0.116623906458099,0.11682932456788,0.126834632667818,1.09771245833333
15.1666666666667,5.86789499918882,6.03,1.99239865580214,1.9922714475809,1.88322489580578,19.5727651322493,-19.5752445600147,18.39611493142,0.116843031150166,0.116837776287017,0.121521866776472,1.19644491666667
15.3833333333333,5.85746387438777,6.03,1.99040689376915,1.99040689486205,1.87665008575657,19.6116253862407,-19.6116253649308,21.2770073448173,0.116760870117861,0.116760870162946,0.126681413134541,0.132223958333333
15.6,5.86855626222109,6.03,1.9876458411927,1.99165203350916,1.88925838751923,19.6654072904523,-19.5873339304326,18.1540242658025,0.116646945953426,0.116812226070324,0.121584275586342,2.58465833333333
15.8166666666667,5.85955583834388,6.03,1.99038003095113,1.99043374043243,1.87874206696032,19.6121491645004,-19.6111019126604,21.1461900422629,0.116759761961322,0.116761977603395,0.126740712567419,0.153184291666667
16.0333333333333,5.85746387687692,6.03,1.99040689416528,1.99040689359937,1.87665008911227,19.6116253785185,-19.6116253895526,21.2770072799101,0.116760870134206,0.116760870110861,0.126681413289871,0.143923125
16.25,5.85746810374946,6.03,1.99040689392199,1.99040689410222,1.87665431572525,19.6116253832622,-19.611625379748,21.2770066085366,0.116760870124169,0.116760870131604,0.126681820549052,0.143302
16.4666666666667,5.85785868312023,6.03,1.99040690463551,1.99040690419819,1.87704487428653,19.6116251743731,-19.6116251828998,21.2293533478336,0.116760870566143,0.116760870548102,0.126599170598729,1.40923270833333
16.6833333333333,5.86878789427786,6.03,1.99040689400684,1.99040689425632,1.8879741060147,19.6116253816077,-19.6116253767433,22.6921291269254,0.11676087012767,0.116760870137961,0.130440328444632,0.1856485
16.9,5.86761326106779,6.03,1.99041263587466,1.99039543033905,1.88680519485409,19.611535261079,-19.6118489044646,19.4447008432091,0.116761150103933,0.116760397224066,0.123468957656909,0.940541416666667
17.1166666666667,5.85754135427332,6.03,1.99041614049851,1.99039470658086,1.87673050719395,19.6114451229439,-19.6118629585208,21.3921780837479,0.11676125163446,0.11676036725281,0.126965683470512,0.985796458333333
17.3333333333333,5.86359890427883,6.03,1.99039949030292,1.99038817598699,1.88281123798892,19.6117697370053,-19.6119903193139,20.2292597026285,0.116760564697493,0.116760097900696,0.124813534261239,1.221061125
17.55,5.85746387622286,6.03,1.99043376411916,1.99038003906738,1.87665007303632,19.6111014507966,-19.6121490062492,21.2770070820357,0.116761978580524,0.116759762296137,0.126681411252756,0.14686175
17.7666666666667,5.85746387543615,6.03,1.99040689325455,1.99040689408993,1.87665008809167,19.6116253962759,-19.6116253799874,21.2770070701279,0.116760870096635,0.116760870131097,0.126681412656387,0.136117333333333
17.9833333333333,5.86615833325196,6.03,1.99050069339949,1.99020423325803,1.88545340659444,19.6097967960929,-19.615576961399,18.6474435097954,0.116764740374812,0.116752510362408,0.122210965922973,1.12910804166667
18.2,6.84159309162672,7.035,2.33723442690362,2.31394550819747,2.19041315652563,20.8278792679543,-20.2866055231983,20.3151286370601,0.150576496824756,0.146672037431502,0.156487628042967,2.98341358333333
18.4166666666667,6.8332873657489,7.035,2.32462053507202,2.318719868304,2.18994696237288,20.1283840914275,-17.9813535504518,21.2628002960996,0.147248235973265,0.141068881872802,0.159611696836876,3.39634279166667
18.6333333333333,6.84501756374767,7.035,2.3469455305028,2.30729770202792,2.19077433121695,16.8783844422186,-15.2680859440834,23.1323446607842,0.141071309121507,0.13434864365747,0.165345745857252,0.199847583333333
18.85,6.84063052056194,7.035,2.25928434735249,2.31733347120411,2.26401270200534,13.6283860891364,-12.0180877742818,23.9209754451561,0.127641334899201,0.129940370996031,0.178528376064123,0.164748333333333
19.0666666666667,6.84956932413465,7.035,2.3197064293017,2.31970649185996,2.21015640297299,11.9481241479918,-11.94812229863,24.5828176499006,0.130034013039895,0.130034015508234,0.173603368690947,0.284094333333333
19.2833333333333,6.84894737004118,7.035,2.3127315599883,2.3127315599883,2.22348425006458,12.1527255876759,-12.1527255876756,24.5739143127554,0.129758695185056,0.129758695185056,0.175377720198432,0.204363791666667
19.5,6.8440218812186,7.035,2.31967943819717,2.3197334493064,2.20460899371503,11.9489220409495,-11.9473253521486,24.3162909106661,0.130032948059973,0.130035079156749,0.172297595737319,1.30124691666667
19.7166666666667,6.85815943602834,7.035,2.31967945268736,2.31973345795963,2.21874652538135,11.9489216126131,-11.9473250963244,23.2608217829062,0.130032948631709,0.130035079498175,0.169521557723857,1.40621791666667
19.9333333333333,6.82728043937596,7.035,2.31973347845371,2.31967951315304,2.18786744776921,11.9473244904369,-11.9489198252212,21.1808659023302,0.1300350803068,0.130032951017489,0.161885536488977,0.16259875
20.15,6.88610474622606,7.035,2.35649536842899,2.32039288950058,2.20921648829648,13.0434242891967,-11.9442111517096,17.9473975263002,0.134643282807659,0.1300835476377,0.157779768841228,4.34476366666667
20.3666666666667,6.9301006119059,7.035,2.31784027329383,2.30921214821352,2.30304819039855,12.1743509674586,-12.5743960533806,18.7290839194462,0.130197862214786,0.130074235988771,0.177050984116966,1.18170633333333
20.5833333333333,6.93891124536756,7.035,2.31967947064816,2.31973346837241,2.29949830634699,11.9489210816898,-11.9473247884873,15.7134797711399,0.130032949340392,0.130035079909036,0.171392590503146,0.184088416666667
20.8,6.95215341524096,7.035,2.31970645016182,2.31970646197301,2.31274050310612,11.9481235313814,-11.9481231821651,16.8197361626637,0.13003401386305,0.13003401432901,0.173160299977291,0.176504125
21.0166666666667,6.94349851504547,7.035,2.31967948729388,2.31973346506085,2.30408556269074,11.9489205896292,-11.9473248863839,14.8298590105921,0.13003294999717,0.130035079778365,0.169484537624905,0.184125291666667
21.2333333333333,6.9398896128232,7.035,2.31970649294528,2.31970649641264,2.30047662346528,11.9481222665456,-11.9481221640424,14.0410298280131,0.130034015551057,0.130034015687868,0.167904511322246,0.217077916666667
21.45,6.94539481255233,7.035,2.31970638989454,2.31970640498542,2.30598201767238,11.9481253129551,-11.9481248668349,14.4095115488318,0.130034011485021,0.130034012080457,0.168628094500452,0.17677925
21.6666666666667,6.92511064387801,7.035,2.31967948532178,2.31973346944192,2.28569768911432,11.9489206479256,-11.9473247568619,13.9515872306935,0.130032949919357,0.130035079951226,0.166220889839767,0.182792166666667
21.8833333333333,6.95983616757165,7.035,2.31970315601999,2.31977378689236,2.32035922465929,11.948213105871,-11.946132751201,14.326100992548,0.130033873190518,0.130036670726172,0.16694697397213,1.05163670833333
22.1,6.94616062836284,7.035,2.3197334392005,2.31967940513011,2.30674778403222,11.9473256509171,-11.9489230184238,14.23611322412,0.130035078758002,0.130032946755251,0.168284470278085,0.179278
22.3166666666667,6.94117755111296,7.035,2.31970645807085,2.31970645984501,2.3017646331971,11.9481232975337,-11.9481232450798,13.7391326242596,0.13003401417506,0.130034014245054,0.167330228272034,1.73632904166667
22.5333333333333,6.94219409326714,7.035,2.31967952097821,2.31973347891685,2.30278109337207,11.9489195939058,-11.9473244767445,13.4959182968263,0.130032951326245,0.130035080325074,0.166879456730669,1.68520679166667
22.75,6.94223169915938,7.035,2.31970651076062,2.31970649670858,2.30281869169018,11.9481217398845,-11.9481221552939,13.4868518248308,0.13003401625399,0.130034015699545,0.166862857239861,0.2320935
22.9666666666667,6.93891117285695,7.035,2.3196794660397,2.31973348670523,2.29949822011202,11.9489212179309,-11.9473242465094,15.713490211063,0.130032949158575,0.130035080632405,0.171392608664745,0.169929666666667
23.1833333333333,6.93891262363246,7.035,2.3197064965544,2.31970649309255,2.29949963398551,11.9481221598519,-11.9481222621918,15.7130897874498,0.130034015693461,0.130034015556868,0.171391640556727,0.1860015
23.4,6.94599005185504,7.035,2.3196794741304,2.31973345947244,2.3065771182522,11.9489209787477,-11.9473250515997,14.2810721631678,0.130032949477781,0.130035079557866,0.168376751112925,0.147527625
23.6166666666667,6.94984310712996,7.035,2.31969219359444,2.31971360708101,2.31043730645451,11.9485449842819,-11.9479119551265,11.4969199411165,0.130033451351492,0.130034296250816,0.163557748317727,1.405341625
23.8333333333333,6.94666468270623,7.035,2.31970649653314,2.31970649454049,2.3072516916326,11.9481221604803,-11.9481222193876,12.3680102516069,0.130034015692622,0.130034015613999,0.164923176071562,0.177118625
24.05,6.94028707458651,7.035,2.319706467279,2.31970647353501,2.3008741337725,11.9481230253024,-11.9481228403629,13.9485862261602,0.130034014538358,0.130034014785202,0.167726915108738,0.180191708333333
24.2666666666667,7.9458106841766,8.04,2.65607782112394,2.64784580666053,2.64188705639212,11.7948274986571,-13.8140272236293,10.7738370266192,0.159230855849511,0.162602441563107,0.207088534212113,2.4106365
24.4833333333333,7.93841936867567,8.04,2.65171433621509,2.65088721314358,2.635817819317,13.0777403137547,-15.7932691444578,12.6866134846288,0.161365331694906,0.167911510250603,0.212253865732437,6.74903766666667
24.7,7.94521206793032,8.04,2.65084520204528,2.65167488310598,2.64269198277907,9.89010883280501,-12.5778186311167,10.8152550126491,0.155536116531232,0.160324995306654,0.207340484119208,2.41172895833333
24.9166666666667,7.93792367204478,8.04,2.65088852584817,2.64902865142112,2.6380064947755,10.1641436235422,-11.1865491507158,12.5575204189495,0.155957590010798,0.157460437124562,0.212171480868863,2.26833120833333
25.1333333333333,7.93762356605794,8.04,2.65133967962479,2.65116325806129,2.63512062837187,13.375653156751,-12.4056987722763,12.7625638886729,0.161971389965895,0.159930548548549,0.212407719503958,3.2265285
25.35,7.92986435023617,8.04,2.6518962867634,2.65088874867131,2.62707931480146,15.5136032684304,-10.1650591322302,15.8627728534668,0.167250883025237,0.155959028183834,0.22302746989883,0.184280666666667
25.5666666666667,7.93204688355052,8.04,2.65289014019373,2.6511586632563,2.62799808010048,17.9354966212153,-12.3780534153864,15.7134781464673,0.174753706468071,0.159875357892878,0.222441080010536,1.06713458333333
25.7833333333333,7.92771446324833,8.04,2.65377034908008,2.6514190112556,2.62252510291265,19.4530229537111,-13.7468870919659,17.875356434149,0.180460869909496,0.162808370055838,0.23457927173326,1.116328625
26,7.85069893948657,8.04,2.654620622775,2.65159172093483,2.54448659577675,20.6294957168595,-14.4650215185388,20.4890806599712,0.18553271196875,0.164519845951155,0.231237430113865,1.854448625
26.2166666666667,7.97896308903234,8.04,2.63049925178875,2.63467936599113,2.71378447125245,17.3794957168595,-11.6051545543323,17.8658256681787,0.170414840040533,0.156837380443827,0.263805301849621,1.56163229166667
26.4333333333333,7.9298405026919,8.04,2.65351642767885,2.65129165988692,2.62503241512613,19.0535010888685,-13.131953121001,21.055248922448,0.178872963725668,0.161439104283778,0.293093377419236,1.78230425
26.65,7.87842911110339,8.04,2.65438289095636,2.65149062061665,2.57255559953038,20.3220191654734,-14.0584407050594,24.264457661412,0.184146907712203,0.163535635996742,0.288726735464289,1.21532258333333
26.8666666666667,7.84356249867696,8.04,2.68686919707348,2.68324590394354,2.47344739765994,21.27961458226,-14.4255157757034,27.4695725038642,0.192899341331505,0.167698230610652,0.333311170323099,1.39633229166667
27.0833333333333,7.86089065618263,8.04,2.65590532693285,2.65164561370078,2.55333971554901,22.0795579173912,-14.6679869497402,25.7533272958904,0.192718317494725,0.165026422867231,0.279333876340803,1.23716291666667
27.3,7.85044303377278,8.04,2.65652186022661,2.65168894037358,2.54223223317259,22.6784893191986,-14.8251349694937,25.433135005176,0.196039056725572,0.165425771203338,0.261351046138287,1.080280125
27.5166666666667,7.85723070174862,8.04,2.65708554173204,2.65170732109757,2.54843783891901,23.1844233801358,-14.8902693451996,25.2228634315539,0.199028592962381,0.165593137774165,0.253065424085629,1.48850633333333
27.7333333333333,7.86998437267567,8.04,2.65752214959011,2.65172051511812,2.56074170796744,23.5529322360315,-14.9364785761862,24.0828546513884,0.201322050399723,0.165712536112315,0.260912956399104,1.35701816666667
27.95,7.86602392719306,8.04,2.65787860712097,2.65171813581508,2.556427184257,23.8404014217964,-14.9281828999715,23.9973171736346,0.203184091765093,0.165691060566723,0.249373887430694,1.45434591666667
28.1666666666667,7.85844550688829,8.04,2.65816056323463,2.65172297690761,2.54856196674605,24.0599984708538,-14.9450596037326,23.9357190745965,0.204652097886216,0.165734768669254,0.242711797483603,1.37292558333333
28.3833333333333,7.86558183654403,8.04,2.65837692638436,2.65172087882949,2.55548403133019,24.2241544673712,-14.9377531119506,23.8878472106449,0.205776469507,0.165715836929096,0.240022708372417,1.19613941666667
28.6,7.86232207448425,8.04,2.65854685677965,2.6517249068086,2.552050310896,24.3505644768895,-14.9517683460263,23.84081439849,0.206658605538108,0.165752163798365,0.237928098898605,0.805492416666667
28.8166666666667,7.87168413698978,8.04,2.65867169425188,2.65172618416018,2.56128625857772,24.4420724574966,-14.9562049260144,23.7957478145277,0.20730627532872,0.165763673774058,0.236530898033519,1.82001391666667
29.0333333333333,7.87567132103088,8.04,2.65876647012743,2.6517271581389,2.56517769276455,24.5107988037383,-14.9595843813838,23.7527744304547,0.207797828735751,0.165772444648322,0.23570802950623,1.25499483333333
29.25,7.87428236268901,8.04,2.65883712983799,2.65172716678212,2.5637180660689,24.5616271717745,-14.9596145943741,23.7146231548761,0.208164242434512,0.165772523067971,0.23506395962331,2.04287279166667
29.4666666666667,7.87433892080507,8.04,2.65894102412201,2.65173166180143,2.56366623488162,24.635737632449,-14.9751863675368,23.6793126973569,0.208702933012754,0.165812975398923,0.234767766614302,1.66604466666667
29.6833333333333,7.87384070157338,8.04,2.65902364657621,2.6517317118173,2.56308534317988,24.6941542050614,-14.9753593173285,23.6472841241499,0.209131311574989,0.16581342504102,0.234371827498011,1.823834
29.9,7.88464165420361,8.04,2.65915507323965,2.65141665524489,2.57406992571907,24.7861526851381,-13.7361696084192,21.338369300082,0.209812791405445,0.162783761526001,0.218514430818747,0.136866875
30.1166666666667,7.8897850930384,8.04,2.6967965548972,2.57616396264603,2.61682457549516,24.757133502375,-13.2405084567064,20.2401028301544,0.21611926380011,0.154401273322464,0.219138281728345,0.17134075


==> figures/csvFiles/output.csv <==
t,gamma1,gamma2,gamma3,a1,a2,a3,Pref,P
0,-9.89850125807532,-9.89850125807532,-9.89850125807532,0.240157837876562,0.240157837876562,0.240157837876562,8.04,7.98999999530234
13,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
26,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
39,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
52,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
65,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
78,-9.89850125807532,9.87061820697633,21.1482605862202,0.240157837876562,0.24004664854317,0.172897342683091,8.04,7.98999999530234
91,-9.86927334822654,9.85563618957076,20.4105379227096,0.240041298046308,0.23998710716287,0.241455532183497,8.04,7.98999997681784
104,-9.86921315304201,9.8674234090015,20.4105379370441,0.240041058587448,0.240033939957277,0.241455532296653,8.04,7.98999997681788
117,-9.86921315304201,9.8674234090015,20.4105379370441,0.240041058587448,0.240033939957277,0.241455532296653,8.04,7.98999997681788
130,-9.88765544562649,9.88133186809606,20.4092432981286,0.240114529641788,0.240089313374549,0.24144533966583,8.04,7.98999997682366
143,-9.88765544562649,9.88133186809606,20.4092432981286,0.240114529641788,0.240089313374549,0.24144533966583,8.04,7.98999997682366
156,-11.3968702177923,11.38563076742,21.3984807611399,0.246921435100124,0.246864379588145,0.0332371485584263,7.035,6.98500001244
169,-11.3968702177923,11.38563076742,21.3984807611399,0.246921435100124,0.246864379588145,0.0332371485584263,7.035,6.98500001244
182,-11.3968702176063,11.3856307672934,21.4085639268205,0.246921435099178,0.246864379587502,0.0332092601126225,7.035,6.98500001244579
195,-11.3968702176518,11.3856307674084,21.4058859748283,0.24692143509941,0.246864379588085,0.033216645888992,7.035,6.98500001244426
208,-11.3968702176518,11.3856307674084,21.4058859748283,0.24692143509941,0.246864379588085,0.033216645888992,7.035,6.98500001244426
221,-11.3968702177905,11.3856307673772,21.3985074901336,0.246921435100115,0.246864379587927,0.0332370553298039,7.035,6.98500001244001
234,-11.3968702177905,11.3856307673772,21.3985074901336,0.246921435100115,0.246864379587927,0.0332370553298039,7.035,6.98500001244001
247,-11.3968702341874,11.3856307838629,21.8329841214391,0.246921435183431,0.246864379671541,0.035864005003662,7.035,6.98500001193436
260,-11.3968702341874,11.3856307838629,21.8329841214391,0.246921435183431,0.246864379671541,0.035864005003662,7.035,6.98500001193436
273,-11.3968702341858,11.3856307840119,21.8329841215505,0.246921435183423,0.246864379672297,0.0358640050034421,7.035,6.98500001193436
286,-11.3968702341884,11.3856307837681,21.8329841214927,0.246921435183436,0.24686437967106,0.0358640050035547,7.035,6.98500001193436
299,-11.3968702341884,11.3856307837681,21.8329841214927,0.246921435183436,0.24686437967106,0.0358640050035547,7.035,6.98500001193436


==> figures/csvFiles/turbineEllipse.csv <==
y,z
0.433012701892219,0.915384615384615
0.432158250237378,0.946779875149272
0.429598267403174,0.978051232166767
0.425342856472309,1.00907527267748
0.419408811607615,1.03972955896704
0.411819551773166,1.06989311257209
0.402605028310325,1.09944689172695
0.391801606733484,1.12827426116715
0.379451923211994,1.15626145243547
0.36560471630468,1.18329801287411
0.350314634611018,1.20927724153085
0.33364202109808,1.23409661025896
0.315652674954408,1.25765816834896
0.296417591910681,1.27986892909532
0.276012684051998,1.30064123677251
0.254518480227564,1.31989311257209
0.232019808240104,1.33754857813562
0.208605460069287,1.35353795540655
0.184367841450347,1.36779814161763
0.159402607190857,1.38027285832874
0.133808283664909,1.39091287353219
0.107685879974525,1.39967619594893
0.0811384893128805,1.40652824074896
0.054270882102568,1.41144196604185
0.0271890925146041,1.41439797959875
-6.96337533510555e-17,1.41538461538462
-0.0271890925146042,1.41439797959875
-0.054270882102568,1.41144196604185
-0.0811384893128806,1.40652824074896
-0.107685879974525,1.39967619594893
-0.133808283664909,1.39091287353219
-0.159402607190857,1.38027285832874
-0.184367841450347,1.36779814161763
-0.208605460069288,1.35353795540655
-0.232019808240104,1.33754857813562
-0.254518480227564,1.31989311257209
-0.276012684051998,1.30064123677251
-0.296417591910681,1.27986892909532
-0.315652674954408,1.25765816834896
-0.33364202109808,1.23409661025896
-0.350314634611018,1.20927724153085
-0.36560471630468,1.18329801287411
-0.379451923211994,1.15626145243547
-0.391801606733484,1.12827426116715
-0.402605028310325,1.09944689172695
-0.411819551773166,1.06989311257209
-0.419408811607615,1.03972955896704
-0.425342856472309,1.00907527267748
-0.429598267403174,0.978051232166767
-0.432158250237378,0.946779875149272
-0.433012701892219,0.915384615384615
-0.432158250237378,0.883989355619959
-0.429598267403174,0.852717998602463
-0.425342856472309,0.821693958091753
-0.419408811607615,0.791039671802188
-0.411819551773166,0.760876118197142
-0.402605028310325,0.731322339042277
-0.391801606733484,0.702494969602079
-0.379451923211994,0.674507778333758
-0.36560471630468,0.647471217895117
-0.350314634611018,0.621491989238379
-0.33364202109808,0.596672620510271
-0.315652674954408,0.573111062420271
-0.296417591910681,0.55090030167391
-0.276012684051998,0.530127993996721
-0.254518480227564,0.510876118197142
-0.232019808240104,0.493220652633608
-0.208605460069288,0.477231275362684
-0.184367841450347,0.462971089151606
-0.159402607190857,0.45049637244049
-0.133808283664909,0.439856357237039
-0.107685879974525,0.4310930348203
-0.0811384893128809,0.424240990020271
-0.0542708821025681,0.419327264727376
-0.0271890925146041,0.41637125117048
-7.9543142904368e-17,0.415384615384615
0.0271890925146039,0.41637125117048
0.054270882102568,0.419327264727376
0.0811384893128804,0.424240990020271
0.107685879974525,0.4310930348203
0.133808283664909,0.439856357237039
0.159402607190857,0.45049637244049
0.184367841450347,0.462971089151606
0.208605460069287,0.477231275362683
0.232019808240104,0.493220652633608
0.254518480227564,0.510876118197142
0.276012684051998,0.530127993996721
0.296417591910681,0.55090030167391
0.315652674954408,0.573111062420271
0.33364202109808,0.596672620510271
0.350314634611018,0.621491989238379
0.36560471630468,0.647471217895117
0.379451923211994,0.674507778333758
0.391801606733484,0.702494969602079
0.402605028310325,0.731322339042276
0.411819551773166,0.760876118197142
0.419408811607615,0.791039671802188
0.425342856472309,0.821693958091753
0.429598267403174,0.852717998602463
0.432158250237378,0.883989355619959
0.433012701892219,0.915384615384615


==> figures/csvFiles/turbineRectangle.csv <==
y,z
-0.383747515479933,0.472271152658236
0.383747515479933,0.472271152658236
0.383747515479933,1.35849807811099
-0.383747515479933,1.35849807811099
-0.383747515479933,0.472271152658236


==> figures/csvFiles/wake1ring0.csv <==
y,z,h
0.3197,0.915384615384615,0.7445
0.319686187098998,0.915824149021321,0.7445
0.319644802909201,0.916261948019566,0.7445
0.319576010755101,0.916696284586715,0.7445
0.3194800821279,0.917125444594769,0.7445
0.319357395614066,0.91754773434524,0.7445
0.319208435401218,0.917961487253408,0.7445
0.319033789367262,0.918365070425571,0.7445
0.318834146760307,0.918756891103327,0.7445
0.318610295478514,0.919135402949468,0.7445
0.318363118960625,0.919499112150663,0.7445
0.31809359269943,0.919846583312856,0.7445
0.31780278039195,0.920176445126116,0.7445
0.317491829741501,0.920487395776565,0.7445
0.317161967928241,0.920778208084046,0.7445
0.316814496766047,0.92104773434524,0.7445
0.316450787564853,0.921294910863129,0.7445
0.316072275718712,0.921518762144922,0.7445
0.315680455040955,0.921718404751877,0.7445
0.315276871868793,0.921893050785833,0.7445
0.314863118960625,0.922042010998681,0.7445
0.314440829210154,0.922164697512516,0.7445
0.3140116692021,0.922260626139716,0.7445
0.31357733263495,0.922329418293817,0.7445
0.313139533636705,0.922370802483613,0.7445
0.3127,0.922384615384615,0.7445
0.312260466363295,0.922370802483613,0.7445
0.31182266736505,0.922329418293817,0.7445
0.3113883307979,0.922260626139716,0.7445
0.310959170789846,0.922164697512516,0.7445
0.310536881039375,0.922042010998681,0.7445
0.310123128131207,0.921893050785833,0.7445
0.309719544959044,0.921718404751877,0.7445
0.309327724281288,0.921518762144922,0.7445
0.308949212435147,0.921294910863129,0.7445
0.308585503233953,0.92104773434524,0.7445
0.308238032071759,0.920778208084046,0.7445
0.307908170258499,0.920487395776565,0.7445
0.30759721960805,0.920176445126116,0.7445
0.307306407300569,0.919846583312856,0.7445
0.307036881039375,0.919499112150663,0.7445
0.306789704521486,0.919135402949468,0.7445
0.306565853239693,0.918756891103327,0.7445
0.306366210632738,0.918365070425571,0.7445
0.306191564598782,0.917961487253408,0.7445
0.306042604385934,0.91754773434524,0.7445
0.3059199178721,0.917125444594769,0.7445
0.305823989244899,0.916696284586715,0.7445
0.305755197090799,0.916261948019566,0.7445
0.305713812901002,0.915824149021321,0.7445
0.3057,0.915384615384615,0.7445
0.305713812901002,0.91494508174791,0.7445
0.305755197090799,0.914507282749665,0.7445
0.305823989244899,0.914072946182515,0.7445
0.3059199178721,0.913643786174461,0.7445
0.306042604385934,0.913221496423991,0.7445
0.306191564598782,0.912807743515823,0.7445
0.306366210632738,0.91240416034366,0.7445
0.306565853239693,0.912012339665903,0.7445
0.306789704521486,0.911633827819762,0.7445
0.307036881039375,0.911270118618568,0.7445
0.307306407300569,0.910922647456375,0.7445
0.30759721960805,0.910592785643115,0.7445
0.307908170258499,0.910281834992665,0.7445
0.308238032071759,0.909991022685185,0.7445
0.308585503233953,0.909721496423991,0.7445
0.308949212435147,0.909474319906101,0.7445
0.309327724281288,0.909250468624308,0.7445
0.309719544959044,0.909050826017353,0.7445
0.310123128131207,0.908876179983398,0.7445
0.310536881039375,0.908727219770549,0.7445
0.310959170789846,0.908604533256715,0.7445
0.3113883307979,0.908508604629515,0.7445
0.31182266736505,0.908439812475414,0.7445
0.312260466363295,0.908398428285617,0.7445
0.3127,0.908384615384615,0.7445
0.313139533636705,0.908398428285617,0.7445
0.31357733263495,0.908439812475414,0.7445
0.3140116692021,0.908508604629515,0.7445
0.314440829210154,0.908604533256715,0.7445
0.314863118960625,0.908727219770549,0.7445
0.315276871868793,0.908876179983398,0.7445
0.315680455040955,0.909050826017353,0.7445
0.316072275718712,0.909250468624308,0.7445
0.316450787564853,0.909474319906101,0.7445
0.316814496766047,0.909721496423991,0.7445
0.317161967928241,0.909991022685185,0.7445
0.317491829741501,0.910281834992665,0.7445
0.31780278039195,0.910592785643115,0.7445
0.31809359269943,0.910922647456375,0.7445
0.318363118960625,0.911270118618568,0.7445
0.318610295478514,0.911633827819762,0.7445
0.318834146760307,0.912012339665903,0.7445
0.319033789367262,0.91240416034366,0.7445
0.319208435401218,0.912807743515823,0.7445
0.319357395614066,0.913221496423991,0.7445
0.3194800821279,0.913643786174461,0.7445
0.319576010755101,0.914072946182515,0.7445
0.319644802909201,0.914507282749665,0.7445
0.319686187098998,0.91494508174791,0.7445
0.3197,0.915384615384615,0.7445


==> figures/csvFiles/wake1ring1.csv <==
y,z,h
0.38985,0.915384615384615,0.721594143067638
0.389697762098241,0.920971401859736,0.721594143067638
0.389241649206412,0.926536139840999,0.721594143067638
0.388483461393718,0.93205686784988,0.721594143067638
0.387426190881074,0.937511798095108,0.721594143067638
0.386074010232171,0.942879402459126,0.721594143067638
0.384432255886279,0.948138497459735,0.721594143067638
0.382507407097753,0.953268327851618,0.721594143067638
0.380307060365384,0.958248648537815,0.721594143067638
0.37783989945248,0.963059804467872,0.721594143067638
0.375115661116027,0.967682808207338,0.721594143067638
0.372145096680152,0.972099414872505,0.721594143067638
0.368939929605562,0.97629219413462,0.721594143067638
0.365512809222398,0.980244599009436,0.721594143067638
0.361877260809111,0.983941031160591,0.721594143067638
0.358047632214364,0.987366902459126,0.721594143067638
0.35403903723263,0.990508692556157,0.721594143067638
0.349867295956947,0.993354002241518,0.721594143067638
0.345548872344245,0.995891602377779,0.721594143067638
0.341100809239623,0.998111478216523,0.721594143067638
0.336540661116027,1.00000486892198,0.721594143067638
0.331886424794769,1.00156430214604,0.721594143067638
0.327156468420289,1.0027836235182,0.721594143067638
0.322369458969486,1.00365802093407,0.721594143067638
0.317544288581686,1.00418404354652,0.721594143067638
0.3127,1.00435961538462,0.721594143067638
0.307855711418313,1.00418404354652,0.721594143067638
0.303030541030514,1.00365802093407,0.721594143067638
0.298243531579711,1.0027836235182,0.721594143067638
0.293513575205231,1.00156430214604,0.721594143067638
0.288859338883973,1.00000486892198,0.721594143067638
0.284299190760377,0.998111478216523,0.721594143067638
0.279851127655755,0.995891602377779,0.721594143067638
0.275532704043053,0.993354002241518,0.721594143067638
0.27136096276737,0.990508692556157,0.721594143067638
0.267352367785636,0.987366902459126,0.721594143067638
0.263522739190889,0.983941031160591,0.721594143067638
0.259887190777602,0.980244599009435,0.721594143067638
0.256460070394438,0.97629219413462,0.721594143067638
0.253254903319848,0.972099414872505,0.721594143067638
0.250284338883973,0.967682808207338,0.721594143067638
0.24756010054752,0.963059804467872,0.721594143067638
0.245092939634616,0.958248648537815,0.721594143067638
0.242892592902247,0.953268327851618,0.721594143067638
0.240967744113721,0.948138497459735,0.721594143067638
0.239325989767829,0.942879402459126,0.721594143067638
0.237973809118926,0.937511798095108,0.721594143067638
0.236916538606282,0.93205686784988,0.721594143067638
0.236158350793588,0.926536139840999,0.721594143067638
0.235702237901759,0.920971401859736,0.721594143067638
0.23555,0.915384615384615,0.721594143067638
0.235702237901759,0.909797828909495,0.721594143067638
0.236158350793588,0.904233090928231,0.721594143067638
0.236916538606282,0.898712362919351,0.721594143067638
0.237973809118926,0.893257432674122,0.721594143067638
0.239325989767829,0.887889828310104,0.721594143067638
0.240967744113721,0.882630733309496,0.721594143067638
0.242892592902247,0.877500902917613,0.721594143067638
0.245092939634616,0.872520582231415,0.721594143067638
0.24756010054752,0.867709426301359,0.721594143067638
0.250284338883973,0.863086422561893,0.721594143067638
0.253254903319848,0.858669815896726,0.721594143067638
0.256460070394438,0.85447703663461,0.721594143067638
0.259887190777602,0.850524631759795,0.721594143067638
0.263522739190889,0.84682819960864,0.721594143067638
0.267352367785636,0.843402328310104,0.721594143067638
0.27136096276737,0.840260538213074,0.721594143067638
0.275532704043053,0.837415228527713,0.721594143067638
0.279851127655755,0.834877628391451,0.721594143067638
0.284299190760377,0.832657752552708,0.721594143067638
0.288859338883973,0.830764361847254,0.721594143067638
0.293513575205231,0.829204928623195,0.721594143067638
0.298243531579711,0.82798560725103,0.721594143067638
0.303030541030514,0.82711120983516,0.721594143067638
0.307855711418313,0.82658518722271,0.721594143067638
0.3127,0.826409615384615,0.721594143067638
0.317544288581686,0.82658518722271,0.721594143067638
0.322369458969486,0.82711120983516,0.721594143067638
0.327156468420289,0.82798560725103,0.721594143067638
0.331886424794769,0.829204928623195,0.721594143067638
0.336540661116027,0.830764361847254,0.721594143067638
0.341100809239623,0.832657752552708,0.721594143067638
0.345548872344245,0.834877628391451,0.721594143067638
0.349867295956947,0.837415228527713,0.721594143067638
0.35403903723263,0.840260538213074,0.721594143067638
0.358047632214364,0.843402328310104,0.721594143067638
0.361877260809111,0.84682819960864,0.721594143067638
0.365512809222398,0.850524631759795,0.721594143067638
0.368939929605562,0.85447703663461,0.721594143067638
0.372145096680152,0.858669815896726,0.721594143067638
0.375115661116027,0.863086422561892,0.721594143067638
0.37783989945248,0.867709426301359,0.721594143067638
0.380307060365384,0.872520582231415,0.721594143067638
0.382507407097753,0.877500902917613,0.721594143067638
0.384432255886279,0.882630733309496,0.721594143067638
0.386074010232171,0.887889828310104,0.721594143067638
0.387426190881074,0.893257432674122,0.721594143067638
0.388483461393718,0.898712362919351,0.721594143067638
0.389241649206412,0.904233090928231,0.721594143067638
0.389697762098241,0.909797828909495,0.721594143067638
0.38985,0.915384615384615,0.721594143067638


==> figures/csvFiles/wake1ring2.csv <==
y,z,h
0.467,0.915384615384615,0.657018943974231
0.466695524196482,0.926558188334857,0.657018943974231
0.465783298412824,0.937687664297383,0.657018943974231
0.464266922787437,0.948729120315145,0.657018943974231
0.462152381762148,0.959638980805601,0.657018943974231
0.459448020464342,0.970374189533637,0.657018943974231
0.456164511772557,0.980892379534854,0.657018943974231
0.452314814195507,0.99115204031862,0.657018943974231
0.447914120730768,1.00111268169102,0.657018943974231
0.442979798904961,1.01073499355113,0.657018943974231
0.437531322232054,1.01998100103006,0.657018943974231
0.431590193360304,1.02881421436039,0.657018943974231
0.425179859211124,1.03719977288463,0.657018943974231
0.418325618444797,1.04510458263426,0.657018943974231
0.411054521618223,1.05249744693657,0.657018943974231
0.403395264428729,1.05934918953364,0.657018943974231
0.395378074465259,1.0656327697277,0.657018943974231
0.387034591913895,1.07132338909842,0.657018943974231
0.378397744688491,1.07639858937094,0.657018943974231
0.369501618479246,1.08083834104843,0.657018943974231
0.360381322232054,1.08462512245934,0.657018943974231
0.351072849589537,1.08774398890746,0.657018943974231
0.341612936840577,1.09018263165179,0.657018943974231
0.332038917938972,1.09193142648353,0.657018943974231
0.322388577163373,1.09298347170843,0.657018943974231
0.3127,1.09333461538462,0.657018943974231
0.303011422836627,1.09298347170843,0.657018943974231
0.293361082061028,1.09193142648353,0.657018943974231
0.283787063159423,1.09018263165179,0.657018943974231
0.274327150410463,1.08774398890746,0.657018943974231
0.265018677767946,1.08462512245934,0.657018943974231
0.255898381520754,1.08083834104843,0.657018943974231
0.247002255311509,1.07639858937094,0.657018943974231
0.238365408086105,1.07132338909842,0.657018943974231
0.230021925534741,1.0656327697277,0.657018943974231
0.222004735571271,1.05934918953364,0.657018943974231
0.214345478381777,1.05249744693657,0.657018943974231
0.207074381555203,1.04510458263426,0.657018943974231
0.200220140788876,1.03719977288463,0.657018943974231
0.193809806639696,1.02881421436039,0.657018943974231
0.187868677767946,1.01998100103006,0.657018943974231
0.182420201095039,1.01073499355113,0.657018943974231
0.177485879269232,1.00111268169102,0.657018943974231
0.173085185804493,0.99115204031862,0.657018943974231
0.169235488227443,0.980892379534854,0.657018943974231
0.165951979535658,0.970374189533637,0.657018943974231
0.163247618237852,0.959638980805601,0.657018943974231
0.161133077212563,0.948729120315145,0.657018943974231
0.159616701587176,0.937687664297383,0.657018943974231
0.158704475803518,0.926558188334857,0.657018943974231
0.1584,0.915384615384615,0.657018943974231
0.158704475803518,0.904211042434374,0.657018943974231
0.159616701587176,0.893081566471847,0.657018943974231
0.161133077212563,0.882040110454086,0.657018943974231
0.163247618237852,0.87113024996363,0.657018943974231
0.165951979535658,0.860395041235594,0.657018943974231
0.169235488227443,0.849876851234377,0.657018943974231
0.173085185804493,0.839617190450611,0.657018943974231
0.177485879269232,0.829656549078215,0.657018943974231
0.182420201095039,0.820034237218103,0.657018943974231
0.187868677767946,0.81078822973917,0.657018943974231
0.193809806639696,0.801955016408836,0.657018943974231
0.200220140788876,0.793569457884605,0.657018943974231
0.207074381555203,0.785664648134975,0.657018943974231
0.214345478381777,0.778271783832664,0.657018943974231
0.222004735571271,0.771420041235593,0.657018943974231
0.230021925534741,0.765136461041532,0.657018943974231
0.238365408086105,0.75944584167081,0.657018943974231
0.247002255311509,0.754370641398287,0.657018943974231
0.255898381520754,0.749930889720801,0.657018943974231
0.265018677767946,0.746144108309893,0.657018943974231
0.274327150410463,0.743025241861776,0.657018943974231
0.283787063159423,0.740586599117445,0.657018943974231
0.293361082061028,0.738837804285704,0.657018943974231
0.303011422836627,0.737785759060804,0.657018943974231
0.3127,0.737434615384615,0.657018943974231
0.322388577163373,0.737785759060804,0.657018943974231
0.332038917938972,0.738837804285704,0.657018943974231
0.341612936840577,0.740586599117445,0.657018943974231
0.351072849589537,0.743025241861775,0.657018943974231
0.360381322232054,0.746144108309893,0.657018943974231
0.369501618479246,0.749930889720801,0.657018943974231
0.378397744688491,0.754370641398287,0.657018943974231
0.387034591913895,0.75944584167081,0.657018943974231
0.395378074465259,0.765136461041532,0.657018943974231
0.403395264428729,0.771420041235593,0.657018943974231
0.411054521618223,0.778271783832664,0.657018943974231
0.418325618444797,0.785664648134975,0.657018943974231
0.425179859211124,0.793569457884605,0.657018943974231
0.431590193360304,0.801955016408836,0.657018943974231
0.437531322232054,0.81078822973917,0.657018943974231
0.442979798904961,0.820034237218103,0.657018943974231
0.447914120730768,0.829656549078215,0.657018943974231
0.452314814195507,0.839617190450611,0.657018943974231
0.456164511772557,0.849876851234377,0.657018943974231
0.459448020464342,0.860395041235593,0.657018943974231
0.462152381762148,0.871130249963629,0.657018943974231
0.464266922787437,0.882040110454086,0.657018943974231
0.465783298412824,0.893081566471847,0.657018943974231
0.466695524196482,0.904211042434374,0.657018943974231
0.467,0.915384615384615,0.657018943974231


==> figures/csvFiles/wake1ring3.csv <==
y,z,h
0.6213,0.915384615384615,0.451562076156056
0.620691048392965,0.937731761285098,0.451562076156056
0.618866596825648,0.959990713210151,0.451562076156056
0.615833845574873,0.982073625245675,0.451562076156056
0.611604763524295,1.00389334622659,0.451562076156056
0.606196040928684,1.02536376368266,0.451562076156056
0.599629023545114,1.04640014368509,0.451562076156056
0.591929628391014,1.06691946525262,0.451562076156056
0.583128241461536,1.08684074799742,0.451562076156056
0.573259597809922,1.10608537171764,0.451562076156056
0.562362644464109,1.12457738667551,0.451562076156056
0.550480386720609,1.14224381333617,0.451562076156056
0.537659718422248,1.15901493038464,0.451562076156056
0.523951236889593,1.1748245498839,0.451562076156055
0.509409043236446,1.18961027848852,0.451562076156056
0.494090528857457,1.20331376368266,0.451562076156056
0.478056148930518,1.21588092407078,0.451562076156056
0.461369183827789,1.22726216281223,0.451562076156056
0.444095489376981,1.23741256335727,0.451562076156056
0.426303236958492,1.24629206671224,0.451562076156055
0.408062644464109,1.25386562953406,0.451562076156056
0.389445699179074,1.2601033624303,0.451562076156056
0.370525873681155,1.26498064791896,0.451562076156056
0.351377835877944,1.26847823758244,0.451562076156056
0.332077154326746,1.27058232803224,0.451562076156055
0.3127,1.27128461538462,0.451562076156056
0.293322845673254,1.27058232803224,0.451562076156055
0.274022164122056,1.26847823758244,0.451562076156056
0.254874126318845,1.26498064791896,0.451562076156056
0.235954300820926,1.2601033624303,0.451562076156056
0.217337355535891,1.25386562953406,0.451562076156056
0.199096763041508,1.24629206671224,0.451562076156055
0.181304510623019,1.23741256335727,0.451562076156056
0.164030816172211,1.22726216281223,0.451562076156055
0.147343851069482,1.21588092407078,0.451562076156056
0.131309471142543,1.20331376368266,0.451562076156056
0.115990956763554,1.18961027848852,0.451562076156056
0.101448763110407,1.1748245498839,0.451562076156056
0.0877402815777523,1.15901493038464,0.451562076156056
0.0749196132793914,1.14224381333617,0.451562076156056
0.0630373555358912,1.12457738667551,0.451562076156056
0.0521404021900782,1.10608537171764,0.451562076156056
0.0422717585384637,1.08684074799742,0.451562076156056
0.0334703716089864,1.06691946525262,0.451562076156056
0.0257709764548856,1.04640014368509,0.451562076156056
0.0192039590713156,1.02536376368266,0.451562076156056
0.0137952364757045,1.00389334622659,0.451562076156056
0.00956615442512665,0.982073625245675,0.451562076156056
0.00653340317435214,0.959990713210151,0.451562076156056
0.00470895160703538,0.937731761285098,0.451562076156056
0.00409999999999999,0.915384615384615,0.451562076156056
0.00470895160703538,0.893037469484133,0.451562076156056
0.00653340317435214,0.87077851755908,0.451562076156056
0.00956615442512665,0.848695605523556,0.451562076156056
0.0137952364757044,0.826875884542644,0.451562076156056
0.0192039590713156,0.805405467086572,0.451562076156056
0.0257709764548856,0.784369087084139,0.451562076156056
0.0334703716089863,0.763849765516606,0.451562076156056
0.0422717585384637,0.743928482771815,0.451562076156056
0.0521404021900781,0.72468385905159,0.451562076156056
0.0630373555358912,0.706191844093724,0.451562076156056
0.0749196132793913,0.688525417433057,0.451562076156056
0.0877402815777523,0.671754300384595,0.451562076156056
0.101448763110407,0.655944680885335,0.451562076156056
0.115990956763554,0.641158952280712,0.451562076156056
0.131309471142543,0.627455467086572,0.451562076156056
0.147343851069481,0.614888306698448,0.451562076156056
0.16403081617221,0.603507067957004,0.451562076156056
0.181304510623018,0.593356667411959,0.451562076156056
0.199096763041508,0.584477164056987,0.451562076156056
0.217337355535891,0.57690360123517,0.451562076156056
0.235954300820926,0.570665868338936,0.451562076156056
0.254874126318845,0.565788582850275,0.451562076156056
0.274022164122056,0.562290993186793,0.451562076156056
0.293322845673254,0.560186902736993,0.451562076156055
0.3127,0.559484615384615,0.451562076156056
0.332077154326746,0.560186902736993,0.451562076156056
0.351377835877944,0.562290993186793,0.451562076156056
0.370525873681154,0.565788582850275,0.451562076156056
0.389445699179074,0.570665868338936,0.451562076156056
0.408062644464109,0.57690360123517,0.451562076156056
0.426303236958491,0.584477164056987,0.451562076156056
0.444095489376981,0.593356667411959,0.451562076156056
0.461369183827789,0.603507067957004,0.451562076156056
0.478056148930518,0.614888306698448,0.451562076156056
0.494090528857457,0.627455467086572,0.451562076156056
0.509409043236446,0.641158952280712,0.451562076156056
0.523951236889593,0.655944680885335,0.451562076156056
0.537659718422247,0.671754300384595,0.451562076156056
0.550480386720609,0.688525417433057,0.451562076156056
0.562362644464109,0.706191844093724,0.451562076156056
0.573259597809922,0.72468385905159,0.451562076156056
0.583128241461536,0.743928482771815,0.451562076156056
0.591929628391014,0.763849765516606,0.451562076156056
0.599629023545114,0.784369087084138,0.451562076156056
0.606196040928684,0.805405467086571,0.451562076156056
0.611604763524295,0.826875884542643,0.451562076156056
0.615833845574873,0.848695605523556,0.451562076156056
0.618866596825648,0.870778517559079,0.451562076156056
0.620691048392965,0.893037469484133,0.451562076156056
0.6213,0.915384615384615,0.451562076156056


==> figures/csvFiles/wake2ring0.csv <==
y,z,h
0.509587,0.915384615384615,0.724913754656131
0.509579329893401,0.915658382049763,0.724913754656131
0.509556349844009,0.915931068282956,0.724913754656131
0.509518150543582,0.916201597916209,0.724913754656131
0.509464882747307,0.916468903292654,0.724913754656131
0.509396756678839,0.91673192948009,0.724913754656131
0.509314041200648,0.916989638434321,0.724913754656131
0.509217062752935,0.917241013095839,0.724913754656131
0.509106204065331,0.917485061403699,0.724913754656131
0.508981902646426,0.917720820210724,0.724913754656131
0.508844649057135,0.917947359084611,0.724913754656131
0.50869498497467,0.91816378397992,0.724913754656131
0.508533501054787,0.918369240766464,0.724913754656131
0.508360834600745,0.918562918600173,0.724913754656131
0.508177667048153,0.918744053123118,0.724913754656131
0.507984721275661,0.91891192948009,0.724913754656131
0.507782758752083,0.919065885139804,0.724913754656131
0.507572576531233,0.919205312509607,0.724913754656131
0.507355004106314,0.919329661333367,0.724913754656131
0.507130900136285,0.919438440863088,0.724913754656131
0.506901149057135,0.919531221795662,0.724913754656131
0.50666665759141,0.919607637967136,0.724913754656131
0.506428351169795,0.919667387797792,0.724913754656131
0.506187170278865,0.919710235482346,0.724913754656131
0.505944066749411,0.919736011920563,0.724913754656131
0.5057,0.919744615384615,0.724913754656131
0.50545593325059,0.919736011920563,0.724913754656131
0.505212829721136,0.919710235482346,0.724913754656131
0.504971648830205,0.919667387797792,0.724913754656131
0.50473334240859,0.919607637967136,0.724913754656131
0.504498850942865,0.919531221795662,0.724913754656131
0.504269099863715,0.919438440863088,0.724913754656131
0.504044995893687,0.919329661333367,0.724913754656131
0.503827423468767,0.919205312509607,0.724913754656131
0.503617241247917,0.919065885139804,0.724913754656131
0.503415278724339,0.91891192948009,0.724913754656131
0.503222332951847,0.918744053123118,0.724913754656131
0.503039165399255,0.918562918600173,0.724913754656131
0.502866498945213,0.918369240766464,0.724913754656131
0.50270501502533,0.91816378397992,0.724913754656131
0.502555350942865,0.917947359084611,0.724913754656131
0.502418097353574,0.917720820210724,0.724913754656131
0.502293795934669,0.917485061403699,0.724913754656131
0.502182937247065,0.917241013095839,0.724913754656131
0.502085958799352,0.916989638434321,0.724913754656131
0.502003243321161,0.91673192948009,0.724913754656131
0.501935117252693,0.916468903292654,0.724913754656131
0.501881849456418,0.916201597916209,0.724913754656131
0.501843650155991,0.915931068282956,0.724913754656131
0.501820670106599,0.915658382049763,0.724913754656131
0.501813,0.915384615384615,0.724913754656131
0.501820670106599,0.915110848719468,0.724913754656131
0.501843650155991,0.914838162486275,0.724913754656131
0.501881849456418,0.914567632853022,0.724913754656131
0.501935117252693,0.914300327476577,0.724913754656131
0.502003243321161,0.914037301289141,0.724913754656131
0.502085958799352,0.91377959233491,0.724913754656131
0.502182937247065,0.913528217673392,0.724913754656131
0.502293795934669,0.913284169365532,0.724913754656131
0.502418097353574,0.913048410558507,0.724913754656131
0.502555350942865,0.91282187168462,0.724913754656131
0.50270501502533,0.912605446789311,0.724913754656131
0.502866498945213,0.912399990002766,0.724913754656131
0.503039165399255,0.912206312169058,0.724913754656131
0.503222332951847,0.912025177646113,0.724913754656131
0.503415278724339,0.911857301289141,0.724913754656131
0.503617241247917,0.911703345629427,0.724913754656131
0.503827423468767,0.911563918259624,0.724913754656131
0.504044995893687,0.911439569435863,0.724913754656131
0.504269099863715,0.911330789906143,0.724913754656131
0.504498850942865,0.911238008973568,0.724913754656131
0.50473334240859,0.911161592802095,0.724913754656131
0.504971648830205,0.911101842971438,0.724913754656131
0.505212829721136,0.911058995286884,0.724913754656131
0.50545593325059,0.911033218848668,0.724913754656131
0.5057,0.911024615384615,0.724913754656131
0.505944066749411,0.911033218848668,0.724913754656131
0.506187170278865,0.911058995286884,0.724913754656131
0.506428351169795,0.911101842971438,0.724913754656131
0.50666665759141,0.911161592802095,0.724913754656131
0.506901149057135,0.911238008973568,0.724913754656131
0.507130900136285,0.911330789906143,0.724913754656131
0.507355004106314,0.911439569435863,0.724913754656131
0.507572576531233,0.911563918259624,0.724913754656131
0.507782758752083,0.911703345629427,0.724913754656131
0.507984721275661,0.911857301289141,0.724913754656131
0.508177667048153,0.912025177646113,0.724913754656131
0.508360834600745,0.912206312169058,0.724913754656131
0.508533501054787,0.912399990002766,0.724913754656131
0.50869498497467,0.912605446789311,0.724913754656131
0.508844649057135,0.91282187168462,0.724913754656131
0.508981902646426,0.913048410558507,0.724913754656131
0.509106204065331,0.913284169365532,0.724913754656131
0.509217062752935,0.913528217673392,0.724913754656131
0.509314041200648,0.91377959233491,0.724913754656131
0.509396756678839,0.914037301289141,0.724913754656131
0.509464882747307,0.914300327476577,0.724913754656131
0.509518150543582,0.914567632853022,0.724913754656131
0.509556349844009,0.914838162486275,0.724913754656131
0.509579329893401,0.915110848719468,0.724913754656131
0.509587,0.915384615384615,0.724913754656131


==> figures/csvFiles/wake2ring1.csv <==
y,z,h
0.602875,0.915384615384615,0.733363937195558
0.602683247335017,0.92222878201331,0.733363937195558
0.602108746100234,0.929045937843125,0.733363937195558
0.60115376358956,0.935809178674459,0.733363937195558
0.599822068682675,0.942491813085584,0.733363937195558
0.598118916970982,0.949067467771485,0.733363937195558
0.596051030016191,0.955510191627245,0.733363937195558
0.593626568823385,0.961794558165208,0.733363937195558
0.590855101633262,0.967895765861702,0.733363937195558
0.587747566160658,0.973789736037326,0.733363937195558
0.584316226428386,0.979453207884495,0.733363937195558
0.580574624366737,0.984863830267223,0.733363937195558
0.576537526369676,0.990000249930842,0.733363937195558
0.57222086501862,0.994842195773549,0.733363937195558
0.567641676203829,0.999370558847176,0.733363937195558
0.562818031891521,1.00356746777148,0.733363937195558
0.557768968802084,1.00741635926434,0.733363937195558
0.552514413280834,1.0109020435094,0.733363937195558
0.547075102657836,1.01401076410341,0.733363937195558
0.541472503407134,1.01673025234643,0.733363937195558
0.535728726428386,1.01904977566079,0.733363937195558
0.529866439785245,1.02096017994764,0.733363937195558
0.523908779244868,1.02245392571404,0.733363937195558
0.517879256971611,1.02352511782789,0.733363937195558
0.511801668735261,1.0241695287833,0.733363937195558
0.5057,1.02438461538462,0.733363937195558
0.499598331264739,1.0241695287833,0.733363937195558
0.493520743028389,1.02352511782789,0.733363937195558
0.487491220755132,1.02245392571404,0.733363937195558
0.481533560214755,1.02096017994764,0.733363937195558
0.475671273571615,1.01904977566079,0.733363937195558
0.469927496592866,1.01673025234643,0.733363937195558
0.464324897342164,1.01401076410341,0.733363937195558
0.458885586719166,1.0109020435094,0.733363937195558
0.453631031197916,1.00741635926434,0.733363937195558
0.448581968108479,1.00356746777148,0.733363937195558
0.443758323796171,0.999370558847176,0.733363937195558
0.43917913498138,0.994842195773549,0.733363937195558
0.434862473630324,0.990000249930842,0.733363937195558
0.430825375633263,0.984863830267222,0.733363937195558
0.427083773571615,0.979453207884495,0.733363937195558
0.423652433839342,0.973789736037326,0.733363937195558
0.420544898366738,0.967895765861702,0.733363937195558
0.417773431176615,0.961794558165208,0.733363937195558
0.415348969983809,0.955510191627245,0.733363937195558
0.413281083029019,0.949067467771485,0.733363937195558
0.411577931317325,0.942491813085584,0.733363937195558
0.41024623641044,0.935809178674459,0.733363937195558
0.409291253899766,0.929045937843125,0.733363937195558
0.408716752664983,0.92222878201331,0.733363937195558
0.408525,0.915384615384615,0.733363937195558
0.408716752664983,0.90854044875592,0.733363937195558
0.409291253899766,0.901723292926106,0.733363937195558
0.41024623641044,0.894960052094771,0.733363937195558
0.411577931317325,0.888277417683646,0.733363937195558
0.413281083029018,0.881701762997746,0.733363937195558
0.415348969983809,0.875259039141986,0.733363937195558
0.417773431176615,0.868974672604023,0.733363937195558
0.420544898366738,0.862873464907528,0.733363937195558
0.423652433839342,0.856979494731905,0.733363937195558
0.427083773571615,0.851316022884736,0.733363937195558
0.430825375633263,0.845905400502008,0.733363937195558
0.434862473630324,0.840768980838388,0.733363937195558
0.43917913498138,0.835927034995682,0.733363937195558
0.443758323796171,0.831398671922054,0.733363937195558
0.448581968108479,0.827201762997746,0.733363937195558
0.453631031197916,0.823352871504896,0.733363937195558
0.458885586719166,0.819867187259834,0.733363937195558
0.464324897342164,0.816758466665819,0.733363937195558
0.469927496592866,0.814038978422796,0.733363937195558
0.475671273571615,0.811719455108444,0.733363937195558
0.481533560214755,0.809809050821595,0.733363937195558
0.487491220755132,0.808315305055188,0.733363937195558
0.493520743028389,0.807244112941337,0.733363937195558
0.499598331264739,0.806599701985934,0.733363937195558
0.5057,0.806384615384615,0.733363937195558
0.511801668735261,0.806599701985934,0.733363937195558
0.517879256971611,0.807244112941337,0.733363937195558
0.523908779244868,0.808315305055188,0.733363937195558
0.529866439785245,0.809809050821595,0.733363937195558
0.535728726428386,0.811719455108444,0.733363937195558
0.541472503407134,0.814038978422796,0.733363937195558
0.547075102657836,0.816758466665819,0.733363937195558
0.552514413280834,0.819867187259834,0.733363937195558
0.557768968802084,0.823352871504896,0.733363937195558
0.562818031891521,0.827201762997746,0.733363937195558
0.567641676203829,0.831398671922054,0.733363937195558
0.57222086501862,0.835927034995682,0.733363937195558
0.576537526369676,0.840768980838388,0.733363937195558
0.580574624366737,0.845905400502008,0.733363937195558
0.584316226428386,0.851316022884736,0.733363937195558
0.587747566160658,0.856979494731905,0.733363937195558
0.590855101633262,0.862873464907528,0.733363937195558
0.593626568823385,0.868974672604022,0.733363937195558
0.596051030016191,0.875259039141985,0.733363937195558
0.598118916970982,0.881701762997746,0.733363937195558
0.599822068682675,0.888277417683646,0.733363937195558
0.60115376358956,0.894960052094771,0.733363937195558
0.602108746100234,0.901723292926106,0.733363937195558
0.602683247335017,0.90854044875592,0.733363937195558
0.602875,0.915384615384615,0.733363937195558


==> figures/csvFiles/wake2ring2.csv <==
y,z,h
0.70005,0.915384615384615,0.757225102098978
0.699666494670035,0.929072948642006,0.757225102098978
0.698517492200469,0.942707260301634,0.757225102098978
0.696607527179121,0.956233741964303,0.757225102098978
0.693944137365349,0.969599010786554,0.757225102098978
0.690537833941963,0.982750320158354,0.757225102098978
0.686402060032382,0.995635767869875,0.757225102098978
0.681553137646771,1.0082045009458,0.757225102098978
0.676010203266525,1.02040691633879,0.757225102098978
0.669795132321317,1.03219485669004,0.757225102098978
0.662932452856771,1.04352180038437,0.757225102098978
0.655449248733475,1.05434304514983,0.757225102098978
0.647375052739351,1.06461588447707,0.757225102098978
0.638741730037241,1.07429977616248,0.757225102098978
0.629583352407658,1.08335650230974,0.757225102098978
0.619936063783042,1.09175032015835,0.757225102098978
0.609837937604168,1.09944810314405,0.757225102098978
0.599328826561668,1.10641947163418,0.757225102098978
0.588450205315672,1.11263691282221,0.757225102098978
0.577245006814267,1.11807588930825,0.757225102098978
0.565757452856771,1.12271493593696,0.757225102098978
0.55403287957049,1.12653574451066,0.757225102098978
0.542117558489736,1.12952323604347,0.757225102098978
0.530058513943223,1.13166562027117,0.757225102098978
0.517903337470522,1.13295444218198,0.757225102098978
0.5057,1.13338461538462,0.757225102098978
0.493496662529478,1.13295444218198,0.757225102098978
0.481341486056778,1.13166562027117,0.757225102098978
0.469282441510264,1.12952323604347,0.757225102098978
0.45736712042951,1.12653574451066,0.757225102098978
0.445642547143229,1.12271493593696,0.757225102098978
0.434154993185733,1.11807588930825,0.757225102098978
0.422949794684328,1.11263691282221,0.757225102098978
0.412071173438332,1.10641947163418,0.757225102098978
0.401562062395832,1.09944810314405,0.757225102098978
0.391463936216958,1.09175032015835,0.757225102098978
0.381816647592342,1.08335650230974,0.757225102098978
0.372658269962759,1.07429977616248,0.757225102098978
0.364024947260649,1.06461588447707,0.757225102098978
0.355950751266525,1.05434304514983,0.757225102098978
0.348467547143229,1.04352180038437,0.757225102098978
0.341604867678683,1.03219485669004,0.757225102098978
0.335389796733475,1.02040691633879,0.757225102098978
0.329846862353229,1.0082045009458,0.757225102098978
0.324997939967618,0.995635767869875,0.757225102098978
0.320862166058037,0.982750320158354,0.757225102098978
0.317455862634651,0.969599010786554,0.757225102098978
0.314792472820879,0.956233741964303,0.757225102098978
0.312882507799531,0.942707260301634,0.757225102098978
0.311733505329965,0.929072948642006,0.757225102098978
0.31135,0.915384615384615,0.757225102098978
0.311733505329965,0.901696282127225,0.757225102098978
0.312882507799531,0.888061970467597,0.757225102098978
0.314792472820879,0.874535488804927,0.757225102098978
0.317455862634651,0.861170219982677,0.757225102098978
0.320862166058037,0.848018910610877,0.757225102098978
0.324997939967618,0.835133462899356,0.757225102098978
0.329846862353229,0.82256472982343,0.757225102098978
0.335389796733475,0.810362314430441,0.757225102098978
0.341604867678683,0.798574374079194,0.757225102098978
0.348467547143229,0.787247430384856,0.757225102098978
0.355950751266525,0.776426185619401,0.757225102098978
0.364024947260649,0.766153346292161,0.757225102098978
0.372658269962759,0.756469454606748,0.757225102098978
0.381816647592342,0.747412728459493,0.757225102098978
0.391463936216958,0.739018910610877,0.757225102098978
0.401562062395832,0.731321127625176,0.757225102098978
0.412071173438332,0.724349759135053,0.757225102098978
0.422949794684328,0.718132317947023,0.757225102098978
0.434154993185733,0.712693341460977,0.757225102098978
0.445642547143229,0.708054294832272,0.757225102098978
0.45736712042951,0.704233486258574,0.757225102098978
0.469282441510264,0.701245994725761,0.757225102098978
0.481341486056777,0.699103610498059,0.757225102098978
0.493496662529478,0.697814788587252,0.757225102098978
0.5057,0.697384615384615,0.757225102098978
0.517903337470522,0.697814788587252,0.757225102098978
0.530058513943223,0.699103610498059,0.757225102098978
0.542117558489736,0.701245994725761,0.757225102098978
0.55403287957049,0.704233486258574,0.757225102098978
0.565757452856771,0.708054294832272,0.757225102098978
0.577245006814267,0.712693341460977,0.757225102098978
0.588450205315672,0.718132317947023,0.757225102098978
0.599328826561668,0.724349759135053,0.757225102098978
0.609837937604168,0.731321127625176,0.757225102098978
0.619936063783042,0.739018910610877,0.757225102098978
0.629583352407658,0.747412728459493,0.757225102098978
0.638741730037241,0.756469454606748,0.757225102098978
0.647375052739351,0.766153346292161,0.757225102098978
0.655449248733475,0.776426185619401,0.757225102098978
0.662932452856771,0.787247430384856,0.757225102098978
0.669795132321317,0.798574374079194,0.757225102098978
0.676010203266525,0.810362314430441,0.757225102098978
0.681553137646771,0.822564729823429,0.757225102098978
0.686402060032382,0.835133462899356,0.757225102098978
0.690537833941963,0.848018910610877,0.757225102098978
0.693944137365349,0.861170219982677,0.757225102098978
0.696607527179121,0.874535488804927,0.757225102098978
0.698517492200469,0.888061970467597,0.757225102098978
0.699666494670035,0.901696282127225,0.757225102098978
0.70005,0.915384615384615,0.757225102098978


==> figures/csvFiles/wake2ring3.csv <==
y,z,h
0.8944,0.915384615384615,0.833143415513055
0.893632989340069,0.942761281899396,0.833143415513055
0.891334984400938,0.970029905218652,0.833143415513054
0.887515054358241,0.997082868543991,0.833143415513054
0.882188274730699,1.02381340618849,0.833143415513054
0.875375667883926,1.05011602493209,0.833143415513054
0.867104120064763,1.07588692035513,0.833143415513054
0.857406275293542,1.10102438650699,0.833143415513055
0.84632040653305,1.12542921729296,0.833143415513055
0.833890264642633,1.14900509799546,0.833143415513054
0.820164905713542,1.17165898538413,0.833143415513055
0.805198497466949,1.19330147491504,0.833143415513055
0.789050105478703,1.21384715356952,0.833143415513055
0.771783460074481,1.23321493694035,0.833143415513055
0.753466704815316,1.25132838923486,0.833143415513054
0.734172127566084,1.26811602493209,0.833143415513054
0.713975875208336,1.28351159090349,0.833143415513055
0.692957653123337,1.29745432788374,0.833143415513054
0.671200410631344,1.3098892102598,0.833143415513054
0.648790013628534,1.32076716323189,0.833143415513054
0.625814905713542,1.3300452564893,0.833143415513055
0.602365759140979,1.3376868736367,0.833143415513054
0.578535116979471,1.34366185670232,0.833143415513055
0.554417027886445,1.34794662515773,0.833143415513055
0.530106674941044,1.35052426897934,0.833143415513055
0.5057,1.35138461538462,0.833143415513055
0.481293325058956,1.35052426897934,0.833143415513055
0.456982972113555,1.34794662515773,0.833143415513055
0.432864883020529,1.34366185670232,0.833143415513054
0.409034240859021,1.3376868736367,0.833143415513054
0.385585094286458,1.3300452564893,0.833143415513055
0.362609986371466,1.32076716323189,0.833143415513054
0.340199589368656,1.3098892102598,0.833143415513054
0.318442346876663,1.29745432788374,0.833143415513054
0.297424124791664,1.28351159090349,0.833143415513055
0.277227872433916,1.26811602493209,0.833143415513054
0.257933295184684,1.25132838923486,0.833143415513055
0.239616539925519,1.23321493694035,0.833143415513054
0.222349894521297,1.21384715356952,0.833143415513055
0.206201502533051,1.19330147491504,0.833143415513054
0.191235094286458,1.17165898538413,0.833143415513055
0.177509735357367,1.14900509799546,0.833143415513054
0.16507959346695,1.12542921729296,0.833143415513054
0.153993724706458,1.10102438650699,0.833143415513054
0.144295879935237,1.07588692035513,0.833143415513054
0.136024332116074,1.05011602493209,0.833143415513054
0.129211725269301,1.02381340618849,0.833143415513054
0.123884945641759,0.997082868543991,0.833143415513055
0.120065015599063,0.970029905218652,0.833143415513054
0.117767010659931,0.942761281899396,0.833143415513055
0.117,0.915384615384615,0.833143415513054
0.117767010659931,0.888007948869835,0.833143415513055
0.120065015599063,0.860739325550579,0.833143415513054
0.123884945641759,0.83368636222524,0.833143415513055
0.129211725269301,0.806955824580739,0.833143415513055
0.136024332116074,0.780653205837138,0.833143415513055
0.144295879935237,0.754882310414096,0.833143415513054
0.153993724706458,0.729744844262244,0.833143415513054
0.16507959346695,0.705340013476268,0.833143415513054
0.177509735357367,0.681764132773773,0.833143415513055
0.191235094286458,0.659110245385097,0.833143415513055
0.206201502533051,0.637467755854187,0.833143415513055
0.222349894521297,0.616922077199707,0.833143415513054
0.239616539925519,0.59755429382888,0.833143415513055
0.257933295184684,0.579440841534371,0.833143415513054
0.277227872433916,0.562653205837138,0.833143415513055
0.297424124791664,0.547257639865737,0.833143415513054
0.318442346876663,0.533314902885491,0.833143415513054
0.340199589368656,0.520880020509431,0.833143415513054
0.362609986371466,0.510002067537338,0.833143415513054
0.385585094286458,0.500723974279928,0.833143415513054
0.409034240859021,0.493082357132532,0.833143415513055
0.432864883020529,0.487107374066907,0.833143415513054
0.456982972113555,0.482822605611503,0.833143415513055
0.481293325058956,0.480244961789889,0.833143415513055
0.5057,0.479384615384615,0.833143415513054
0.530106674941044,0.480244961789889,0.833143415513055
0.554417027886445,0.482822605611503,0.833143415513055
0.578535116979471,0.487107374066907,0.833143415513054
0.602365759140979,0.493082357132532,0.833143415513055
0.625814905713542,0.500723974279928,0.833143415513055
0.648790013628534,0.510002067537338,0.833143415513054
0.671200410631344,0.520880020509431,0.833143415513054
0.692957653123337,0.533314902885491,0.833143415513055
0.713975875208336,0.547257639865737,0.833143415513054
0.734172127566084,0.562653205837138,0.833143415513054
0.753466704815316,0.579440841534371,0.833143415513055
0.771783460074481,0.59755429382888,0.833143415513055
0.789050105478703,0.616922077199707,0.833143415513054
0.805198497466949,0.637467755854187,0.833143415513055
0.820164905713542,0.659110245385097,0.833143415513055
0.833890264642633,0.681764132773773,0.833143415513054
0.84632040653305,0.705340013476268,0.833143415513055
0.857406275293542,0.729744844262244,0.833143415513055
0.867104120064763,0.754882310414096,0.833143415513054
0.875375667883926,0.780653205837138,0.833143415513054
0.882188274730699,0.806955824580738,0.833143415513054
0.887515054358241,0.833686362225239,0.833143415513054
0.891334984400938,0.860739325550579,0.833143415513054
0.893632989340069,0.888007948869835,0.833143415513055
0.8944,0.915384615384615,0.833143415513055


==> figures/csvFiles/wake3ring0.csv <==
y,z,h
0.6264,0.915384615384615,0.2413
0.626386187098998,0.915824149021321,0.2413
0.626344802909201,0.916261948019566,0.2413
0.626276010755101,0.916696284586715,0.2413
0.6261800821279,0.917125444594769,0.2413
0.626057395614066,0.91754773434524,0.2413
0.625908435401218,0.917961487253408,0.2413
0.625733789367262,0.918365070425571,0.2413
0.625534146760307,0.918756891103327,0.2413
0.625310295478514,0.919135402949468,0.2413
0.625063118960625,0.919499112150663,0.2413
0.62479359269943,0.919846583312856,0.2413
0.62450278039195,0.920176445126116,0.2413
0.624191829741501,0.920487395776565,0.2413
0.623861967928241,0.920778208084046,0.2413
0.623514496766047,0.92104773434524,0.2413
0.623150787564853,0.921294910863129,0.2413
0.622772275718712,0.921518762144922,0.2413
0.622380455040955,0.921718404751877,0.2413
0.621976871868793,0.921893050785833,0.2413
0.621563118960625,0.922042010998681,0.2413
0.621140829210154,0.922164697512516,0.2413
0.6207116692021,0.922260626139716,0.2413
0.62027733263495,0.922329418293817,0.2413
0.619839533636705,0.922370802483613,0.2413
0.6194,0.922384615384615,0.2413
0.618960466363295,0.922370802483613,0.2413
0.61852266736505,0.922329418293817,0.2413
0.6180883307979,0.922260626139716,0.2413
0.617659170789846,0.922164697512516,0.2413
0.617236881039375,0.922042010998681,0.2413
0.616823128131207,0.921893050785833,0.2413
0.616419544959044,0.921718404751877,0.2413
0.616027724281288,0.921518762144922,0.2413
0.615649212435147,0.921294910863129,0.2413
0.615285503233953,0.92104773434524,0.2413
0.614938032071759,0.920778208084046,0.2413
0.614608170258499,0.920487395776565,0.2413
0.61429721960805,0.920176445126116,0.2413
0.614006407300569,0.919846583312856,0.2413
0.613736881039375,0.919499112150663,0.2413
0.613489704521486,0.919135402949468,0.2413
0.613265853239693,0.918756891103327,0.2413
0.613066210632738,0.918365070425571,0.2413
0.612891564598782,0.917961487253408,0.2413
0.612742604385934,0.91754773434524,0.2413
0.6126199178721,0.917125444594769,0.2413
0.612523989244899,0.916696284586715,0.2413
0.612455197090799,0.916261948019566,0.2413
0.612413812901002,0.915824149021321,0.2413
0.6124,0.915384615384615,0.2413
0.612413812901002,0.91494508174791,0.2413
0.612455197090799,0.914507282749665,0.2413
0.612523989244899,0.914072946182515,0.2413
0.6126199178721,0.913643786174461,0.2413
0.612742604385934,0.913221496423991,0.2413
0.612891564598782,0.912807743515823,0.2413
0.613066210632738,0.91240416034366,0.2413
0.613265853239693,0.912012339665903,0.2413
0.613489704521486,0.911633827819762,0.2413
0.613736881039375,0.911270118618568,0.2413
0.614006407300569,0.910922647456375,0.2413
0.61429721960805,0.910592785643115,0.2413
0.614608170258499,0.910281834992665,0.2413
0.614938032071759,0.909991022685185,0.2413
0.615285503233953,0.909721496423991,0.2413
0.615649212435147,0.909474319906101,0.2413
0.616027724281288,0.909250468624308,0.2413
0.616419544959044,0.909050826017353,0.2413
0.616823128131207,0.908876179983398,0.2413
0.617236881039375,0.908727219770549,0.2413
0.617659170789846,0.908604533256715,0.2413
0.6180883307979,0.908508604629515,0.2413
0.61852266736505,0.908439812475414,0.2413
0.618960466363295,0.908398428285617,0.2413
0.6194,0.908384615384615,0.2413
0.619839533636705,0.908398428285617,0.2413
0.62027733263495,0.908439812475414,0.2413
0.6207116692021,0.908508604629515,0.2413
0.621140829210154,0.908604533256715,0.2413
0.621563118960625,0.908727219770549,0.2413
0.621976871868793,0.908876179983398,0.2413
0.622380455040955,0.909050826017353,0.2413
0.622772275718712,0.909250468624308,0.2413
0.623150787564853,0.909474319906101,0.2413
0.623514496766047,0.909721496423991,0.2413
0.623861967928241,0.909991022685185,0.2413
0.624191829741501,0.910281834992665,0.2413
0.62450278039195,0.910592785643115,0.2413
0.62479359269943,0.910922647456375,0.2413
0.625063118960625,0.911270118618568,0.2413
0.625310295478514,0.911633827819762,0.2413
0.625534146760307,0.912012339665903,0.2413
0.625733789367262,0.91240416034366,0.2413
0.625908435401218,0.912807743515823,0.2413
0.626057395614066,0.913221496423991,0.2413
0.6261800821279,0.913643786174461,0.2413
0.626276010755101,0.914072946182515,0.2413
0.626344802909201,0.914507282749665,0.2413
0.626386187098998,0.91494508174791,0.2413
0.6264,0.915384615384615,0.2413


==> figures/csvFiles/wake3ring1.csv <==
y,z,h
0.7366,0.915384615384615,0.233875979479142
0.736368732571793,0.923486162166885,0.233875979479142
0.735675842994057,0.93155573584525,0.233875979479142
0.734524065785402,0.939561489499039,0.233875979479142
0.732917946484276,0.947471828076061,0.233875979479142
0.730863823709792,0.955255533083843,0.233875979479142
0.728369804146103,0.962881885794756,0.233875979479142
0.725445730549017,0.970320788478799,0.233875979479142
0.722103142901141,0.977542883185589,0.233875979479142
0.718355232868836,0.98451966760678,0.233875979479142
0.714216791740744,0.991223607561652,0.233875979479142
0.709704152053322,0.99762824566194,0.233875979479142
0.704835123133789,1.00370830572706,0.233875979479142
0.699628920814842,1.00943979253766,0.233875979479142
0.694106091598546,1.01480008653376,0.233875979479142
0.688288431568678,1.01976803308384,0.233875979479142
0.682198900371538,1.02432402597251,0.233875979479142
0.675861530604721,1.02845008477727,0.233875979479142
0.669301332971426,1.03212992582904,0.233875979479142
0.662544197574644,1.03534902647635,0.233875979479142
0.655616791740744,1.0380946823996,0.233875979479142
0.648546454775721,1.04035605774924,0.233875979479142
0.641361090069447,1.04212422790988,0.233875979479142
0.634089054973736,1.04339221472172,0.233875979479142
0.626759048888835,1.04415501402007,0.233875979479142
0.6194,1.04440961538462,0.233875979479142
0.612040951111164,1.04415501402007,0.233875979479142
0.604710945026263,1.04339221472172,0.233875979479142
0.597438909930553,1.04212422790988,0.233875979479142
0.590253545224279,1.04035605774924,0.233875979479142
0.583183208259256,1.0380946823996,0.233875979479142
0.576255802425356,1.03534902647635,0.233875979479142
0.569498667028573,1.03212992582904,0.233875979479142
0.562938469395279,1.02845008477727,0.233875979479142
0.556601099628461,1.02432402597251,0.233875979479142
0.550511568431322,1.01976803308384,0.233875979479142
0.544693908401453,1.01480008653376,0.233875979479142
0.539171079185158,1.00943979253766,0.233875979479142
0.533964876866211,1.00370830572706,0.233875979479142
0.529095847946677,0.99762824566194,0.233875979479142
0.524583208259256,0.991223607561652,0.233875979479142
0.520444767131164,0.98451966760678,0.233875979479142
0.516696857098859,0.977542883185589,0.233875979479142
0.513354269450983,0.970320788478799,0.233875979479142
0.510430195853897,0.962881885794756,0.233875979479142
0.507936176290208,0.955255533083843,0.233875979479142
0.505882053515724,0.947471828076061,0.233875979479142
0.504275934214598,0.939561489499039,0.233875979479142
0.503124157005943,0.93155573584525,0.233875979479142
0.502431267428207,0.923486162166885,0.233875979479142
0.5022,0.915384615384615,0.233875979479142
0.502431267428207,0.907283068602346,0.233875979479142
0.503124157005943,0.899213494923981,0.233875979479142
0.504275934214598,0.891207741270192,0.233875979479142
0.505882053515724,0.88329740269317,0.233875979479142
0.507936176290208,0.875513697685388,0.233875979479142
0.510430195853897,0.867887344974475,0.233875979479142
0.513354269450983,0.860448442290432,0.233875979479142
0.516696857098859,0.853226347583642,0.233875979479142
0.520444767131164,0.84624956316245,0.233875979479142
0.524583208259256,0.839545623207579,0.233875979479142
0.529095847946677,0.833140985107291,0.233875979479142
0.533964876866211,0.827060925042166,0.233875979479142
0.539171079185158,0.821329438231568,0.233875979479142
0.544693908401453,0.815969144235469,0.233875979479142
0.550511568431322,0.811001197685388,0.233875979479142
0.556601099628461,0.806445204796718,0.233875979479142
0.562938469395279,0.802319145991956,0.233875979479142
0.569498667028573,0.798639304940187,0.233875979479142
0.576255802425356,0.795420204292884,0.233875979479142
0.583183208259256,0.792674548369633,0.233875979479142
0.590253545224279,0.790413173019994,0.233875979479142
0.597438909930553,0.788645002859346,0.233875979479142
0.604710945026263,0.787377016047515,0.233875979479142
0.612040951111164,0.786614216749158,0.233875979479142
0.6194,0.786359615384615,0.233875979479142
0.626759048888835,0.786614216749158,0.233875979479142
0.634089054973736,0.787377016047515,0.233875979479142
0.641361090069447,0.788645002859346,0.233875979479142
0.648546454775721,0.790413173019994,0.233875979479142
0.655616791740744,0.792674548369633,0.233875979479142
0.662544197574644,0.795420204292884,0.233875979479142
0.669301332971426,0.798639304940187,0.233875979479142
0.675861530604721,0.802319145991956,0.233875979479142
0.682198900371538,0.806445204796718,0.233875979479142
0.688288431568678,0.811001197685388,0.233875979479142
0.694106091598546,0.815969144235469,0.233875979479142
0.699628920814842,0.821329438231568,0.233875979479142
0.704835123133789,0.827060925042166,0.233875979479142
0.709704152053322,0.833140985107291,0.233875979479142
0.714216791740744,0.839545623207579,0.233875979479142
0.718355232868836,0.84624956316245,0.233875979479142
0.722103142901141,0.853226347583642,0.233875979479142
0.725445730549017,0.860448442290432,0.233875979479142
0.728369804146103,0.867887344974475,0.233875979479142
0.730863823709792,0.875513697685388,0.233875979479142
0.732917946484275,0.88329740269317,0.233875979479142
0.734524065785402,0.891207741270192,0.233875979479142
0.735675842994057,0.899213494923981,0.233875979479142
0.736368732571793,0.907283068602346,0.233875979479142
0.7366,0.915384615384615,0.233875979479142


==> figures/csvFiles/wake3ring2.csv <==
y,z,h
0.8538,0.915384615384615,0.212946502593663
0.853337465143587,0.931587708949155,0.212946502593663
0.851951685988114,0.947726856305884,0.212946502593663
0.849648131570805,0.963738363613462,0.212946502593663
0.846435892968551,0.979559040767506,0.212946502593663
0.842327647419584,0.99512645078307,0.212946502593663
0.837339608292206,1.0103791562049,0.212946502593663
0.831491461098035,1.02525696157298,0.212946502593663
0.824806285802282,1.03970115098656,0.212946502593663
0.817310465737672,1.05365471982895,0.212946502593663
0.809033583481488,1.06706259973869,0.212946502593663
0.800008304106645,1.07987187593926,0.212946502593663
0.790270246267579,1.09203199606951,0.212946502593663
0.779857841629685,1.10349496969071,0.212946502593663
0.768812183197093,1.11421555768291,0.212946502593663
0.757176863137356,1.12415145078307,0.212946502593663
0.744997800743077,1.13326343656041,0.212946502593663
0.732323061209442,1.14151555416993,0.212946502593663
0.719202665942853,1.14887523627347,0.212946502593663
0.705688395149288,1.15531343756808,0.212946502593663
0.691833583481488,1.16080474941458,0.212946502593663
0.677692909551442,1.16532750011386,0.212946502593663
0.663322180138894,1.16886384043515,0.212946502593663
0.648778109947473,1.17139981405882,0.212946502593663
0.634118097777671,1.17292541265553,0.212946502593663
0.6194,1.17343461538462,0.212946502593663
0.604681902222329,1.17292541265553,0.212946502593663
0.590021890052527,1.17139981405882,0.212946502593663
0.575477819861106,1.16886384043515,0.212946502593663
0.561107090448558,1.16532750011386,0.212946502593663
0.546966416518512,1.16080474941458,0.212946502593663
0.533111604850711,1.15531343756808,0.212946502593663
0.519597334057147,1.14887523627347,0.212946502593663
0.506476938790558,1.14151555416993,0.212946502593663
0.493802199256923,1.13326343656041,0.212946502593663
0.481623136862644,1.12415145078307,0.212946502593663
0.469987816802907,1.11421555768291,0.212946502593663
0.458942158370315,1.10349496969071,0.212946502593663
0.448529753732421,1.09203199606951,0.212946502593663
0.438791695893355,1.07987187593926,0.212946502593663
0.429766416518512,1.06706259973869,0.212946502593663
0.421489534262328,1.05365471982895,0.212946502593663
0.413993714197718,1.03970115098656,0.212946502593663
0.407308538901965,1.02525696157298,0.212946502593663
0.401460391707794,1.0103791562049,0.212946502593663
0.396472352580416,0.99512645078307,0.212946502593663
0.392364107031449,0.979559040767506,0.212946502593663
0.389151868429195,0.963738363613462,0.212946502593663
0.386848314011886,0.947726856305884,0.212946502593663
0.385462534856413,0.931587708949155,0.212946502593663
0.385,0.915384615384615,0.212946502593663
0.385462534856413,0.899181521820076,0.212946502593663
0.386848314011886,0.883042374463347,0.212946502593663
0.389151868429195,0.867030867155769,0.212946502593663
0.392364107031449,0.851210190001725,0.212946502593663
0.396472352580416,0.83564277998616,0.212946502593663
0.401460391707794,0.820390074564334,0.212946502593663
0.407308538901965,0.805512269196248,0.212946502593663
0.413993714197718,0.791068079782668,0.212946502593663
0.421489534262328,0.777114510940285,0.212946502593663
0.429766416518512,0.763706631030543,0.212946502593663
0.438791695893355,0.750897354829966,0.212946502593663
0.448529753732421,0.738737234699717,0.212946502593663
0.458942158370315,0.72727426107852,0.212946502593663
0.469987816802907,0.716553673086323,0.212946502593663
0.481623136862644,0.70661777998616,0.212946502593663
0.493802199256923,0.69750579420882,0.212946502593663
0.506476938790558,0.689253676599296,0.212946502593663
0.519597334057147,0.681893994495759,0.212946502593663
0.533111604850712,0.675455793201152,0.212946502593663
0.546966416518512,0.669964481354651,0.212946502593663
0.561107090448558,0.665441730655372,0.212946502593663
0.575477819861106,0.661905390334077,0.212946502593663
0.590021890052527,0.659369416710414,0.212946502593663
0.604681902222329,0.6578438181137,0.212946502593663
0.6194,0.657334615384615,0.212946502593663
0.634118097777671,0.6578438181137,0.212946502593663
0.648778109947473,0.659369416710414,0.212946502593663
0.663322180138894,0.661905390334077,0.212946502593663
0.677692909551442,0.665441730655372,0.212946502593663
0.691833583481488,0.669964481354651,0.212946502593663
0.705688395149288,0.675455793201152,0.212946502593663
0.719202665942853,0.681893994495759,0.212946502593663
0.732323061209442,0.689253676599296,0.212946502593663
0.744997800743077,0.69750579420882,0.212946502593663
0.757176863137356,0.70661777998616,0.212946502593663
0.768812183197093,0.716553673086323,0.212946502593663
0.779857841629685,0.72727426107852,0.212946502593663
0.790270246267579,0.738737234699717,0.212946502593663
0.800008304106645,0.750897354829966,0.212946502593663
0.809033583481488,0.763706631030543,0.212946502593663
0.817310465737672,0.777114510940285,0.212946502593663
0.824806285802282,0.791068079782668,0.212946502593663
0.831491461098035,0.805512269196248,0.212946502593663
0.837339608292206,0.820390074564334,0.212946502593663
0.842327647419584,0.83564277998616,0.212946502593663
0.846435892968551,0.851210190001724,0.212946502593663
0.849648131570805,0.867030867155769,0.212946502593663
0.851951685988114,0.883042374463347,0.212946502593663
0.853337465143587,0.899181521820076,0.212946502593663
0.8538,0.915384615384615,0.212946502593663


==> figures/csvFiles/wake3ring3.csv <==
y,z,h
1.0882,0.915384615384615,0.146355848188658
1.08727493028717,0.947790802513694,0.146355848188658
1.08450337197623,0.980069097227153,0.146355848188658
1.07989626314161,1.01209211184231,0.146355848188658
1.0734717859371,1.0437334661504,0.146355848188658
1.06525529483917,1.07486828618153,0.146355848188658
1.05527921658441,1.10537369702518,0.146355848188658
1.04358292219607,1.13512930776135,0.146355848188658
1.03021257160456,1.16401768658851,0.146355848188658
1.01522093147534,1.19192482427328,0.146355848188658
0.998667166962975,1.21874058409276,0.146355848188658
0.98061660821329,1.24435913649391,0.146355848188658
0.961140492535158,1.26867937675441,0.146355848188658
0.940315683259369,1.29160532399681,0.146355848188658
0.918224366394186,1.3130464999812,0.146355848188658
0.894953726274711,1.33291828618153,0.146355848188658
0.870595601486154,1.35114225773621,0.146355848188658
0.845246122418884,1.36764649295525,0.146355848188658
0.819005331885706,1.38236585716233,0.146355848188658
0.791976790298577,1.39524225975154,0.146355848188658
0.764267166962975,1.40622488344454,0.146355848188658
0.735985819102884,1.4152703848431,0.146355848188658
0.707244360277788,1.42234306548569,0.146355848188658
0.678156219894946,1.42741501273302,0.146355848188658
0.648836195555342,1.43046620992645,0.146355848188658
0.6194,1.43148461538462,0.146355848188658
0.589963804444658,1.43046620992645,0.146355848188658
0.560643780105054,1.42741501273302,0.146355848188658
0.531555639722212,1.42234306548569,0.146355848188658
0.502814180897116,1.4152703848431,0.146355848188658
0.474532833037025,1.40622488344454,0.146355848188658
0.446823209701423,1.39524225975154,0.146355848188658
0.419794668114294,1.38236585716233,0.146355848188658
0.393553877581116,1.36764649295525,0.146355848188658
0.368204398513846,1.35114225773621,0.146355848188658
0.343846273725289,1.33291828618153,0.146355848188658
0.320575633605814,1.3130464999812,0.146355848188658
0.298484316740631,1.29160532399681,0.146355848188658
0.277659507464842,1.26867937675441,0.146355848188658
0.25818339178671,1.24435913649391,0.146355848188658
0.240132833037025,1.21874058409276,0.146355848188658
0.223579068524655,1.19192482427328,0.146355848188658
0.208587428395437,1.16401768658851,0.146355848188658
0.19521707780393,1.13512930776135,0.146355848188658
0.183520783415588,1.10537369702518,0.146355848188658
0.173544705160832,1.07486828618153,0.146355848188658
0.165328214062898,1.0437334661504,0.146355848188658
0.158903736858391,1.01209211184231,0.146355848188658
0.154296628023773,0.980069097227153,0.146355848188658
0.151525069712826,0.947790802513694,0.146355848188658
0.1506,0.915384615384615,0.146355848188658
0.151525069712826,0.882978428255537,0.146355848188658
0.154296628023773,0.850700133542078,0.146355848188658
0.158903736858391,0.818677118926923,0.146355848188658
0.165328214062898,0.787035764618834,0.146355848188658
0.173544705160832,0.755900944587705,0.146355848188658
0.183520783415588,0.725395533744053,0.146355848188658
0.19521707780393,0.695639923007882,0.146355848188658
0.208587428395437,0.66675154418072,0.146355848188658
0.223579068524655,0.638844406495955,0.146355848188658
0.240132833037025,0.61202864667647,0.146355848188658
0.25818339178671,0.586410094275317,0.146355848188658
0.277659507464842,0.562089854014819,0.146355848188658
0.298484316740631,0.539163906772425,0.146355848188658
0.320575633605814,0.51772273078803,0.146355848188658
0.343846273725288,0.497850944587705,0.146355848188658
0.368204398513846,0.479626973033025,0.146355848188658
0.393553877581115,0.463122737813978,0.146355848188658
0.419794668114294,0.448403373606903,0.146355848188658
0.446823209701423,0.435526971017689,0.146355848188658
0.474532833037025,0.424544347324687,0.146355848188658
0.502814180897116,0.415498845926129,0.146355848188658
0.531555639722212,0.408426165283539,0.146355848188658
0.560643780105054,0.403354218036213,0.146355848188658
0.589963804444658,0.400303020842784,0.146355848188658
0.6194,0.399284615384615,0.146355848188658
0.648836195555342,0.400303020842784,0.146355848188658
0.678156219894946,0.403354218036213,0.146355848188658
0.707244360277787,0.408426165283539,0.146355848188658
0.735985819102884,0.415498845926129,0.146355848188658
0.764267166962975,0.424544347324687,0.146355848188658
0.791976790298577,0.435526971017689,0.146355848188658
0.819005331885706,0.448403373606903,0.146355848188658
0.845246122418884,0.463122737813977,0.146355848188658
0.870595601486154,0.479626973033025,0.146355848188658
0.894953726274711,0.497850944587705,0.146355848188658
0.918224366394185,0.51772273078803,0.146355848188658
0.940315683259369,0.539163906772425,0.146355848188658
0.961140492535158,0.562089854014819,0.146355848188658
0.98061660821329,0.586410094275317,0.146355848188658
0.998667166962975,0.61202864667647,0.146355848188658
1.01522093147534,0.638844406495955,0.146355848188658
1.03021257160456,0.66675154418072,0.146355848188658
1.04358292219607,0.695639923007881,0.146355848188658
1.05527921658441,0.725395533744053,0.146355848188658
1.06525529483917,0.755900944587705,0.146355848188658
1.0734717859371,0.787035764618834,0.146355848188658
1.07989626314161,0.818677118926923,0.146355848188658
1.08450337197623,0.850700133542078,0.146355848188658
1.08727493028717,0.882978428255537,0.146355848188658
1.0882,0.915384615384615,0.146355848188658

